CAP-VMs: Capability-Based Isolation and Sharing for Microservices

Cloud stacks must isolate application components, while permitting efficient data sharing between components deployed on the same physical host. Traditionally, the MMU enforces isolation and permits sharing at page granularity. MMU approaches, however, lead to cloud stacks with large TCBs in kernel space, and page granularity requires inefficient OS interfaces for data sharing. Forthcoming CPUs with hardware support for memory capabilities offer new opportunities to implement isolation and sharing at a finer granularity. We describe cVMs, a new VM-like abstraction that uses memory capabilities to isolate application components while supporting efficient data sharing, all without mandating application code to be capability-aware. cVMs share a single virtual address space safely, each having only capabilities to access its own memory. A cVM may include a library OS, thus minimizing its dependency on the cloud environment. cVMs efficiently exchange data through two capability-based primitives assisted by a small trusted monitor: (i) an asynchronous read-write interface to buffers shared between cVMs; and (ii) a call interface to transfer control between cVMs. Using these two primitives, we build more expressive mechanisms for efficient cross-cVM communication. Our prototype implementation using CHERI RISC-V capabilities shows that cVMs isolate services (Redis and Python) with low overhead while improving data sharing.

==> data4.txt <==
0	0.573	0.585
1	0.498	0.499
2	0.516	0.514
3	0.436	0.451
4	0.998	0.999
5	1.052	1.058
6	1.003	1.019
7	0.645	0.64
8	0.321	0.321
9	0.291	0.293
10	0.437	0.395
11	0.45	0.446
12	0.388	0.395
13	0.066	0.068
14	0.275	0.279
15	0.406	0.446
16	0.118	0.12
17	0.026	0.026
18	0.607	0.595
19	0.689	0.717
20	1.386	1.368
21	0.798	0.773
22	1.193	1.21
23	0.012	0.011
24	0.585	0.58
25	0.477	0.47
26	0.601	0.596
27	0.698	0.686
28	0.169	0.171
29	1.128	1.131
30	0.487	0.489

==> micro-capdma-50-max.txt <==
x	y	dy
8192	0.421590848
20480	0.927762208
32768	1.6783029
36864	1.843440302
40960	1.49911732
53248	2.624218387
69632	2.522746268
73728	4.896754649
86016	4.059747105
94208	4.107518402
106496	4.910908563
118784	3.157841552
122880	5.520941298
135168	5.890164496
139264	6.217522588
143360	5.463941731
155648	5.332189812
159744	3.856999089
163840	6.373908787
167936	4.349826177
172032	6.809267868
184320	6.604841437
188416	7.666176031
192512	8.92705193
208896	7.710897585
221184	9.087041744
225280	7.361696478
233472	8.990400145
237568	9.694172265
266240	9.884620625
274432	9.486344195
278528	12.60080645
286720	10.48778383
299008	11.54058238
315392	11.79997058
335872	11.93014637
348160	12.57694129
352256	11.48661355
360448	17.3514714
393216	13.70413682
397312	12.19092854
401408	13.9068006
413696	10.63025408
434176	14.33039731
454656	15.36694606
458752	15.21104235
479232	14.30950405
483328	13.43880288
507904	14.63501224
516096	16.78674966
520192	14.74012806
524288	16.61405549
532480	15.4050631
552960	15.10321199
557056	15.33454566
569344	17.27659253
585728	17.74158329
589824	15.10310386
606208	14.10749146
610304	16.92246467
618496	15.83133153
626688	13.47316779
634880	16.94614319
643072	14.48262528
651264	17.86548972
663552	12.11379429
671744	18.62227842
675840	12.80864964
688128	13.0511306
704512	22.42274062
708608	18.55318609
712704	18.60984859
778240	18.83724619
823296	21.07349428
839680	20.29709401
847872	14.47199452
860160	16.73868019
864256	19.42125757
872448	21.94117376
876544	14.93545649
880640	16.72795582
888832	14.47772379
892928	17.57320773
909312	21.25199118
913408	24.07666528
929792	15.75968631
937984	15.50717258
942080	15.09852113
946176	22.44022158
962560	17.68453321
974848	21.56647258
987136	17.36303233
1003520	23.79727596
1036288	23.15452064
1048576	29.58667416
1081344	21.82354933
1093632	27.09220848
1118208	23.5774099
1126400	20.9935459
1134592	21.3203927
1138688	22.27746892
1142784	24.88966474
1146880	24.24467448
1167360	20.69142164
1171456	18.67144934
1179648	23.63743329
1187840	21.02473088
1208320	17.91245026
1212416	19.97288007
1228800	17.83187255
1241088	17.16323357
1245184	26.03995351
1265664	24.42591974
1277952	30.76486179
1318912	20.00560654
1323008	19.67009775
1347584	29.02602426
1372160	20.49481206
1376256	22.75012133
1380352	19.54545961
1388544	20.6825157
1396736	26.97948736
1400832	25.84718299
1413120	20.81965472
1417216	25.69657015
1421312	24.92403556
1429504	19.26000947
1433600	22.13459452
1437696	18.18450842
1441792	21.11810782
1462272	21.25129532
1466368	21.65568477
1470464	30.87162906
1474560	31.50413334
1478656	31.64339489
1482752	30.80075147
1486848	31.13335712
1490944	31.41640337
1495040	31.95314426

	

==> micro-capdma-50.txt <==
x	y	dy
12288	0.322599515
24576	0.597377275
45056	1.054629016
57344	1.689345731
65536	1.544926462
81920	1.930251519
98304	2.483772685
110592	2.298044449
126976	2.690493912
147456	3.125208347
176128	4.825994828
196608	4.13660732
204800	4.183982777
217088	4.353694825
241664	5.573609432
249856	5.905652077
258048	6.920327044
270336	5.477331152
290816	5.712303304
303104	5.855853575
311296	6.033799439
323584	6.226669693
331776	9.411530682
344064	6.58859082
364544	6.830584317
372736	7.392354324
380928	7.141365245
389120	7.895275733
409600	7.620018337
421888	7.611065395
430080	9.463469925
442368	9.34157791
450560	7.986014311
466944	8.551860885
475136	8.573955988
491520	8.905501938
499712	10.23237214
512000	9.054485694
536576	10.08471779
544768	9.556003642
561152	11.25223402
573440	9.867649447
581632	9.939923661
598016	11.97657448
614400	10.46148833
630784	10.17459069
647168	10.92754072
659456	10.78833948
679936	10.67140906
692224	11.19269341
700416	9.849867286
720896	11.70352212
729088	12.53131421
737280	13.63305865
745472	12.81707471
753664	11.65950199
761856	12.19514754
770048	13.63868511
782336	14.42953913
790528	14.3524644
798720	12.18613515
806912	15.43941355
815104	12.27023219
827392	12.88433591
835584	13.6986007
851968	12.80838654
868352	13.5851734
897024	12.6063771
905216	13.44151421
921600	14.50292482
933888	14.09350571
954368	14.1085435
966656	15.41365012
978944	16.0062021
991232	16.07838385
999424	14.69896519
1011712	13.78564846
1019904	14.07606729
1028096	16.51788723
1040384	15.83345302
1052672	16.14412469
1060864	14.68024943
1069056	14.80564107
1077248	14.61890786
1089536	14.95419743
1101824	15.00451586
1110016	15.36978221
1122304	14.65458815
1150976	17.24410485
1159168	14.95432748
1175552	15.59478849
1191936	16.93032201
1200128	15.90598769
1216512	15.4939535
1224704	15.18360893
1236992	16.29807825
1253376	16.66870032
1261568	17.09810136
1273856	17.74219754
1286144	16.19994321
1294336	16.29624007
1302528	17.20076298
1310720	15.99447231
1327104	17.23087501
1335296	16.76369728
1343488	17.0211494
1355776	17.34690284
1363968	17.39082116
1384448	17.12578637
1404928	17.17131991
1425408	17.90441758
1449984	17.71723533
1458176	18.84392319
1503232	19.27184156
1511424	19.21388248
1519616	18.79685534
1527808	20.00070351
1536000	20.16580052
1544192	19.50796463
1552384	20.36352164
1560576	19.47604232
1568768	19.57494865
1576960	19.62581072
1585152	19.24310073
1593344	18.9600126
1601536	20.04072521
1609728	20.02473488
1617920	19.98897216
1626112	20.20298658
1634304	19.96840288
1642496	20.62607811
1650688	20.18177419
1658880	20.98435158
1667072	20.39620965
1675264	20.23348552
1683456	20.43881286
1691648	21.10188419
1699840	20.39214237
1708032	21.2931705
1716224	20.53934456
1724416	21.68336234
1732608	20.89167857
1740800	21.50433608
1748992	21.01669208
1757184	21.03746375
1765376	21.08419118
1773568	21.76057856
1781760	21.6367274
1789952	21.30513398
1798144	19.8972414
1806336	21.75428101
1814528	21.9030042
1822720	22.02977277
1830912	21.45552764
1839104	21.49974564
1847296	21.89993971
1855488	21.56886496
1863680	21.80281591
1871872	21.58123081
1880064	22.34089776
1888256	22.48334769
1896448	21.94202982
1904640	21.94867202
1912832	22.02790289
1921024	22.0135209
1929216	21.78825407
1937408	21.84223203
1945600	22.15511528
1953792	22.05588601
1961984	22.27598636
1970176	22.17390984
1978368	22.22074186
1986560	22.42234564
1994752	22.45792851
2002944	23.12537833
2011136	23.11390533
2019328	22.64239818
2027520	23.18318746
2035712	23.05735519
2043904	23.28676602
2052096	23.29383146
2060288	22.77102866
2068480	22.97071684
2076672	23.42225475
2084864	22.93844241
2093056	22.88258609
2101248	23.66026625
2109440	23.02897053
2117632	23.10861568
2125824	23.19243771
2134016	23.17206643
2142208	23.8205416
2150400	23.20675852
2158592	23.10275122
2166784	23.03762946
2174976	20.07353795
2183168	23.90062506
2191360	23.38182067
2199552	23.30547902
2207744	24.15858213
2215936	23.53581969
2224128	23.45564249
2232320	23.62432725
2240512	23.49540091
2248704	24.02997681
2256896	23.68492363
2265088	23.76017434
2273280	24.36056801
2281472	24.42228365
2289664	23.79860876
2297856	23.77441009
2306048	24.49727928
2314240	23.75501841
2322432	24.66116344
2330624	24.07113346
2338816	24.10197152
2347008	24.43325092
2355200	24.26635426
2363392	24.72852621
2371584	24.75259376
2379776	24.42246955
2387968	24.33345532
2396160	24.34202467
2404352	24.94499353
2412544	24.01024002
2420736	24.40012842
2428928	24.37270494
2437120	25.0578816
2445312	24.13961089
2453504	24.46741904
2461696	24.54551989
2469888	25.22212198
2478080	25.24495535
2486272	24.70687149
2494464	24.3840329
2502656	24.85078143
2510848	24.65792658
2519040	25.27239948
2527232	24.93849851
2535424	25.15625325
2543616	24.83396038
2551808	24.81638267
2560000	24.99673643
2568192	25.87549126
2576384	25.27601895
2584576	25.08465973
2592768	25.16467957
2600960	25.34478487
2609152	25.43266676
2617344	24.95145595
2625536	25.61357499
2633728	25.50537937
2641920	25.40080501
2650112	25.37723037
2658304	25.61928402
2666496	25.58318662
2674688	22.86404319
2682880	25.22447083
2691072	25.76169934
2699264	25.85725227
2707456	25.83969227
2715648	25.83127618
2723840	25.84552568
2732032	25.66306907
2740224	26.10253356
2748416	25.95502099
2756608	25.98734937
2764800	26.051444
2772992	25.97439669
2781184	26.02173838
2789376	26.12837758
2797568	26.12223892
2805760	26.19539732
2813952	26.21055369
2822144	26.2704368
2830336	26.31433035
2838528	26.22584044
2846720	26.1205922
2854912	26.14645255
2863104	26.29318854
2871296	25.90175041
2879488	26.2322203
2887680	24.11751119
2895872	26.30433799
2904064	26.50624246
2912256	26.66702273
2920448	26.54273999
2928640	26.7026985
2936832	26.60164932
2945024	26.48417462
2953216	26.80275079
2961408	26.52321776
2969600	26.72206575
2977792	26.66970709
2985984	26.72500563
2994176	26.72508798
3002368	26.76163872
3010560	26.83967534
3018752	26.93688246
3026944	26.84295989
3035136	26.8258056
3043328	26.90569059
3051520	27.20763877
3059712	26.9185309
3067904	26.96671997
3076096	27.08516065
3084288	26.8935948
3092480	27.21108246
3100672	26.1663341
3108864	25.60734274
3117056	27.1910016
3125248	27.16035531
3133440	27.32892451
3141632	27.13459779
3149824	27.28566595
3158016	27.21522776
3166208	27.31495092
3174400	27.32309022
3182592	27.23090122
3190784	27.49041259
3198976	27.54954261
3207168	27.41068388
3215360	27.76435343
3223552	27.72963947
3231744	27.80311812
3239936	27.64663973
3248128	26.72766551
3256320	27.91507861
3264512	27.62744258
3272704	27.9032824
3280896	27.77669892
3289088	27.61171777
3297280	27.65517128
3305472	26.10506931
3313664	27.86070556
3321856	28.05051223
3330048	28.04444724
3338240	28.11492692
3346432	26.66148361
3354624	28.22126242
3362816	28.05899813
3371008	27.99313634
3379200	28.20434138
3387392	28.04664574
3395584	28.35697304
3403776	28.13662032
3411968	28.22072687
3420160	28.28431351
3428352	28.3705117
3436544	28.34974352
3444736	28.07993854
3452928	28.33880164
3461120	28.18001272
3469312	28.29381419
3477504	28.41773277
3485696	28.36170526
3493888	28.28669511
3502080	28.47752174
3510272	28.35843259
3518464	28.59295246
3526656	26.26250351
3534848	28.56011988
3543040	28.72731041
3551232	28.67257677
3559424	28.42967186
3567616	28.49963772
3575808	28.67340096
3584000	28.76690639
3592192	28.78178927
3600384	27.36432773
3612672	28.53615356
3620864	28.87252402
3629056	28.90835777
3637248	28.65338389
3645440	28.90655531
3653632	28.92797841
3661824	28.88492556
3670016	28.8265138
3678208	28.71913429
3690496	28.75222614
3698688	29.01396475
3706880	28.89663269
3715072	28.82477789
3727360	29.05462013
3735552	29.10634334
3747840	28.7529262
3756032	28.94383595
3764224	29.21374774
3772416	29.19227726
3784704	29.21506334
3796992	29.06104789
3805184	28.51949616
3813376	29.20167941
3821568	29.09410499
3829760	29.42472306
3837952	29.19506616
3846144	28.70691578
3854336	27.81816651
3862528	28.03002488
3870720	29.26737534
3878912	28.51629048
3891200	25.34447138
3899392	23.17888018
3907584	29.29180881
3915776	29.03687951
3923968	29.51857242
3932160	29.23452324
3940352	29.24800165
3952640	29.57887045
3964928	28.83544825
3981312	29.22876476
3993600	28.24130203
4001792	29.20488112
4009984	27.67783475
4018176	27.17020413
4026368	29.64672444
4046848	29.34930569
4055040	29.56610575
4063232	28.18694308
4071424	29.26448975
4083712	28.89997143
4096000	29.43115464
4108288	26.36605058
4120576	29.73251846
4132864	28.75259885
4141056	29.58881209
4153344	27.70816428
4173824	29.79013711
4186112	28.73689912
4194304	27.55807865


==> micro-capdma-full.txt <==
x	y	dy
4096	0.182859751	0.159013769
8192	0.421590848	0.354411588
12288	0.322599515	0.23306937
16384	0.402229316	0.307113452
20480	0.927762208	0.816240388
24576	0.597377275	0.442923515
28672	0.853798476	0.71707327
32768	1.6783029	1.501519509
36864	1.843440302	1.644010563
40960	1.49911732	1.167302763
45056	1.054629016	0.773323778
49152	1.169856997	0.969254059
53248	2.624218387	2.311237948
57344	1.689345731	1.238896826
61440	1.457628489	0.995360513
65536	1.544926462	1.16783486
69632	2.522746268	2.137515754
73728	4.896754649	4.420422141
77824	1.878670329	1.228373398
81920	1.930251519	1.459552827
86016	4.059747105	3.56049519
90112	2.144791355	1.316416001
94208	4.107518402	3.381198535
98304	2.483772685	1.72156035
102400	2.763725768	1.837117736
106496	4.910908563	4.248685995
110592	2.298044449	1.506982679
114688	2.719080174	1.952008818
118784	3.157841552	2.411451677
122880	5.520941298	4.728800834
126976	2.690493912	1.756488899
131072	4.30485243	3.242955646
135168	5.890164496	5.118327272
139264	6.217522588	5.308791931
143360	5.463941731	4.832619692
147456	3.125208347	2.240585839
151552	4.071188136	3.211843587
155648	5.332189812	4.033536645
159744	3.856999089	2.85126013
163840	6.373908787	4.972116486
167936	4.349826177	3.394879376
172032	6.809267868	5.771083787
176128	4.825994828	3.718687032
180224	4.728855995	3.493268684
184320	6.604841437	5.42299957
188416	7.666176031	6.561864115
192512	8.92705193	7.296065942
196608	4.13660732	2.61925556
200704	4.124868004	2.518167341
204800	4.183982777	2.86697827
208896	7.710897585	6.288978595
212992	4.933571359	3.323930906
217088	4.353694825	2.747840114
221184	9.087041744	7.494907073
225280	7.361696478	5.686218489
229376	4.999200128	3.444013209
233472	8.990400145	7.598885553
237568	9.694172265	8.53231329
241664	5.573609432	3.800825925
245760	4.915789253	2.806076699
249856	5.905652077	3.916051058
253952	6.538892489	4.516412369
258048	6.920327044	5.592705931
262144	5.212459864	3.49370867
266240	9.884620625	8.376774257
270336	5.477331152	3.76008851
274432	9.486344195	7.076509576
278528	12.60080645	10.57699693
282624	6.82737854	5.141684431
286720	10.48778383	8.144982106
290816	5.712303304	4.316121544
294912	6.042928967	3.494156154
299008	11.54058238	8.936494984
303104	5.855853575	3.870572082
307200	7.100379293	5.42072663
311296	6.033799439	3.898648106
315392	11.79997058	9.627454355
319488	6.303140321	4.291448437
323584	6.226669693	4.709741543
327680	7.548856197	5.267131091
331776	9.411530682	7.212797538
335872	11.93014637	9.363254136
339968	8.074583468	5.917279942
344064	6.58859082	3.46173787
348160	12.57694129	10.21887645
352256	11.48661355	8.661538686
356352	8.075942825	5.342663929
360448	17.3514714	15.14804777
364544	6.830584317	4.703798348
368640	6.987369321	4.129266706
372736	7.392354324	5.426791559
376832	7.244733394	5.239149538
380928	7.141365245	4.650208405
385024	7.236219774	5.410692849
389120	7.895275733	4.67979086
393216	13.70413682	11.30153988
397312	12.19092854	9.749592204
401408	13.9068006	11.24686166
405504	7.51289486	4.74426781
409600	7.620018337	4.993114357
413696	10.63025408	8.112040946
417792	7.833389037	4.869044867
421888	7.611065395	4.775994932
425984	7.717075395	5.047987538
430080	9.463469925	6.439189658
434176	14.33039731	11.82616374
438272	8.023972931	4.823667723
442368	9.34157791	6.159123476
446464	8.072600675	5.809599004
450560	7.986014311	5.728178389
454656	15.36694606	11.61436771
458752	15.21104235	12.06992543
462848	8.802948567	5.401628975
466944	8.551860885	5.152312568
471040	9.114900373	6.842228994
475136	8.573955988	6.020067972
479232	14.30950405	10.30404964
483328	13.43880288	10.28063919
487424	8.748847211	6.304852346
491520	8.905501938	5.557114918
495616	9.246195152	5.854168863
499712	10.23237214	6.826962388
503808	11.85347486	9.544873165
507904	14.63501224	10.63690611
512000	9.054485694	5.00314363
516096	16.78674966	12.70341095
520192	14.74012806	12.17958545
524288	16.61405549	13.09962485
528384	9.354463689	5.95669389
532480	15.4050631	12.10163268
536576	10.08471779	7.074027001
540672	9.458232446	5.128119822
544768	9.556003642	6.367119394
548864	9.595378637	5.725071785
552960	15.10321199	11.33031751
557056	15.33454566	11.35270909
561152	11.25223402	6.873563466
565248	11.57830018	8.653319854
569344	17.27659253	14.34290374
573440	9.867649447	6.009715477
577536	9.975029883	7.618466417
581632	9.939923661	7.169126116
585728	17.74158329	12.997844
589824	15.10310386	9.720700726
593920	10.13684319	7.07588638
598016	11.97657448	9.307620336
602112	11.89794766	8.039137978
606208	14.10749146	9.742417088
610304	16.92246467	12.67071654
614400	10.46148833	6.599493927
618496	15.83133153	11.86138417
622592	10.77605764	6.828645482
626688	13.47316779	9.309154158
630784	10.17459069	6.538319404
634880	16.94614319	12.3025229
638976	10.67412286	5.952237852
643072	14.48262528	9.274242797
647168	10.92754072	7.367436958
651264	17.86548972	13.31503751
655360	11.12356951	7.077199912
659456	10.78833948	6.450955287
663552	12.11379429	6.997631428
667648	11.44642344	6.894783827
671744	18.62227842	14.13794079
675840	12.80864964	8.745980022
679936	10.67140906	6.624478094
684032	12.5351886	6.919120504
688128	13.0511306	7.176369321
692224	11.19269341	6.229361371
696320	12.09123104	7.304236648
700416	9.849867286	4.08952967
704512	22.42274062	17.7563119
708608	18.55318609	13.94429477
712704	18.60984859	13.75932644
716800	12.13336439	9.290124914
720896	11.70352212	6.746661827
724992	11.75141495	6.6328572
729088	12.53131421	8.145745038
733184	11.5029571	6.52337739
737280	13.63305865	9.495149602
741376	11.39784708	6.287803915
745472	12.81707471	7.239879242
749568	11.44720723	7.123192278
753664	11.65950199	6.255502087
757760	11.95995316	6.310007892
761856	12.19514754	7.465076902
765952	13.50569001	7.693635085
770048	13.63868511	8.065362856
774144	11.95771448	8.32540391
778240	18.83724619	14.3441627
782336	14.42953913	9.306695785
786432	11.49583851	4.846640351
790528	14.3524644	8.529170689
794624	11.84137538	5.212633517
798720	12.18613515	7.13228734
802816	14.61088529	8.67833715
806912	15.43941355	10.94026861
811008	15.66931726	9.940598519
815104	12.27023219	6.286164049
819200	14.45822152	9.502868156
823296	21.07349428	16.39198785
827392	12.88433591	8.838530092
831488	13.78956178	8.051173486
835584	13.6986007	6.929711519
839680	20.29709401	16.4073517
843776	13.68027575	7.539680362
847872	14.47199452	8.652680022
851968	12.80838654	7.317635403
856064	13.88139102	8.339001789
860160	16.73868019	10.3950768
864256	19.42125757	15.17387498
868352	13.5851734	8.289823892
872448	21.94117376	16.28893687
876544	14.93545649	9.868179046
880640	16.72795582	12.19105286
884736	12.99496373	8.031712216
888832	14.47772379	7.862558536
892928	17.57320773	12.13228077
897024	12.6063771	6.7061631
901120	13.81720689	7.423285537
905216	13.44151421	6.772932461
909312	21.25199118	15.73901875
913408	24.07666528	24.07666528
917504	13.62270555	6.942749656
921600	14.50292482	9.114883686
925696	14.08196551	7.65940904
929792	15.75968631	9.095829136
933888	14.09350571	8.655773575
937984	15.50717258	9.636196629
942080	15.09852113	8.384717293
946176	22.44022158	16.96892936
950272	13.65327829	7.199553233
954368	14.1085435	8.23528358
958464	14.51008017	7.364252623
962560	17.68453321	11.7199747
966656	15.41365012	8.391653683
970752	15.27691832	10.03153367
974848	21.56647258	16.58969198
978944	16.0062021	11.48261129
983040	15.02018713	9.445839371
987136	17.36303233	10.58767168
991232	16.07838385	11.2227145
995328	15.47017096	10.30274543
999424	14.69896519	7.463094252
1003520	23.79727596	17.68418697
1007616	15.87041074	8.946065871
1011712	13.78564846	7.354476293
1015808	16.05592018	8.659062599
1019904	14.07606729	7.942831406
1024000	15.71097043	8.187891631
1028096	16.51788723	8.99847456
1032192	16.50196138	10.88624959
1036288	23.15452064	16.03900949
1040384	15.83345302	8.390651244
1044480	14.38319447	7.317836805
1048576	29.58667416	22.34149321
1052672	16.14412469	8.709556608
1056768	15.9302684	9.180419093
1060864	14.68024943	6.526341711
1064960	14.61267859	9.110570294
1069056	14.80564107	9.752592018
1073152	14.93655045	9.734585365
1077248	14.61890786	7.168839373
1081344	21.82354933	14.89320928
1085440	14.93688855	8.250792486
1089536	14.95419743	6.408182314
1093632	27.09220848	20.72440275
1097728	13.41923782	6.794401737
1101824	15.00451586	8.168313634
1105920	15.9948968	9.747796687
1110016	15.36978221	7.916004802
1114112	15.40189896	8.367545572
1118208	23.5774099	18.34384241
1122304	14.65458815	8.12189693
1126400	20.9935459	12.95248483
1130496	16.19827819	10.74588975
1134592	21.3203927	14.66835678
1138688	22.27746892	16.56478122
1142784	24.88966474	18.32141733
1146880	24.24467448	19.26201099
1150976	17.24410485	10.63317804
1155072	15.65809299	8.86461473
1159168	14.95432748	7.621390607
1163264	15.36785892	7.411072121
1167360	20.69142164	16.45328327
1171456	18.67144934	12.06382652
1175552	15.59478849	7.590819169
1179648	23.63743329	15.27170427
1183744	15.00187705	9.573863241
1187840	21.02473088	13.10720997
1191936	16.93032201	9.923727517
1196032	16.1557038	8.467450426
1200128	15.90598769	9.370249268
1204224	15.93591291	7.70581147
1208320	17.91245026	11.90163323
1212416	19.97288007	11.59435807
1216512	15.4939535	8.385056148
1220608	15.7561248	7.4613068
1224704	15.18360893	7.135744025
1228800	17.83187255	11.18942702
1232896	15.69110072	7.103323169
1236992	16.29807825	8.287736364
1241088	17.16323357	9.672107543
1245184	26.03995351	17.61272143
1249280	14.59716794	6.321022918
1253376	16.66870032	9.361942573
1257472	16.74722792	9.620874769
1261568	17.09810136	9.814723516
1265664	24.42591974	15.22049031
1269760	16.31002088	9.207192699
1273856	17.74219754	10.45070454
1277952	30.76486179	23.59862469
1282048	14.28587077	5.288142914
1286144	16.19994321	8.333132707
1290240	16.54456254	9.477055108
1294336	16.29624007	8.535153173
1298432	16.34565249	9.495109863
1302528	17.20076298	8.605367179
1306624	17.06907593	9.324472711
1310720	15.99447231	8.678041558
1314816	16.74912174	9.534332907
1318912	20.00560654	11.35513296
1323008	19.67009775	11.8758567
1327104	17.23087501	8.186569072
1331200	17.43550259	8.113166616
1335296	16.76369728	8.067168775
1339392	16.99182896	7.364093542
1343488	17.0211494	8.940583753
1347584	29.02602426	19.74330595
1351680	15.23246402	7.880582887
1355776	17.34690284	7.452575188
1359872	17.65632871	10.06046834
1363968	17.39082116	10.53560407
1368064	17.36781326	8.936482774
1372160	20.49481206	11.35531108
1376256	22.75012133	14.78181244
1380352	19.54545961	10.10675066
1384448	17.12578637	9.868087576
1388544	20.6825157	11.37345715
1392640	17.76708315	10.32591218
1396736	26.97948736	17.91260193
1400832	25.84718299	14.91787819
1404928	17.17131991	7.701790262
1409024	17.98308419	10.13099403
1413120	20.81965472	13.39552857
1417216	25.69657015	18.62203462
1421312	24.92403556	16.5670039
1425408	17.90441758	9.719821591
1429504	19.26000947	12.1406549
1433600	22.13459452	14.25646848
1437696	18.18450842	10.82850446
1441792	21.11810782	12.31005922
1445888	17.48106301	9.620613523
1449984	17.71723533	9.080654827
1454080	21.01630344	14.14517966
1458176	18.84392319	10.31181263
1462272	21.25129532	12.81447593
1466368	21.65568477	12.94177367
1470464	30.87162906	23.17863124
1474560	31.50413334	24.05138926
1478656	31.64339489	23.97582124
1482752	30.80075147	23.26114005
1486848	31.13335712	22.97170739
1490944	31.41640337	23.9567565
1495040	31.95314426	24.74255809
1499136	18.99487823	10.43287833
1503232	19.27184156	9.877079281
1507328	19.31474639	12.69335681
1511424	19.21388248	9.922413378
1515520	19.3741622	11.58068951
1519616	18.79685534	8.992249767
1523712	20.04227411	11.29951066
1527808	20.00070351	11.33237021
1531904	20.13475427	10.14054058
1536000	20.16580052	11.24153541
1540096	19.57550313	10.94701992
1544192	19.50796463	10.862487
1548288	19.24562055	10.76155244
1552384	20.36352164	8.269451255
1556480	19.50712277	8.369623238
1560576	19.47604232	10.40773056
1564672	19.25676548	7.760615449
1568768	19.57494865	9.606712818
1572864	19.80799451	7.251256654
1576960	19.62581072	10.96987539
1581056	19.82138162	10.98185251
1585152	19.24310073	8.312379469
1589248	20.45488285	10.88899239
1593344	18.9600126	8.864204799
1597440	19.74976341	11.23235703
1601536	20.04072521	9.598737444
1605632	20.64152164	10.66837
1609728	20.02473488	10.81609954
1613824	20.56662836	10.67173633
1617920	19.98897216	10.78378266
1622016	19.94346531	11.28717091
1626112	20.20298658	11.17667066
1630208	20.66991292	13.52172357
1634304	19.96840288	10.91248588
1638400	20.74289431	11.72211043
1642496	20.62607811	11.45818262
1646592	20.18344644	11.45698329
1650688	20.18177419	9.722389473
1654784	20.03179701	10.89704403
1658880	20.98435158	11.8105855
1662976	20.71198626	11.34160221
1667072	20.39620965	11.35926966
1671168	20.99525754	11.8982802
1675264	20.23348552	10.79147572
1679360	20.8735191	11.3418589
1683456	20.43881286	11.02373962
1687552	20.3370822	10.49915854
1691648	21.10188419	10.06255626
1695744	20.48291389	11.17696671
1699840	20.39214237	10.79624402
1703936	20.63492063	11.23874913
1708032	21.2931705	12.03854718
1712128	21.25393757	10.08465567
1716224	20.53934456	11.26763889
1720320	21.39573552	12.00669668
1724416	21.68336234	21.68336234
1728512	20.76117758	11.54739691
1732608	20.89167857	11.42820366
1736704	20.77557983	10.41934264
1740800	21.50433608	11.45949064
1744896	20.92081442	11.1592631
1748992	21.01669208	11.5063648
1753088	20.83930597	11.1388418
1757184	21.03746375	11.35901001
1761280	21.62734179	10.48599839
1765376	21.08419118	11.24663587
1769472	21.13258112	11.26752534
1773568	21.76057856	11.66955896
1777664	21.24931062	11.95630604
1781760	21.6367274	11.70151867
1785856	21.94720429	11.8213422
1789952	21.30513398	11.45131821
1794048	21.96015325	12.06455756
1798144	19.8972414	5.673714224
1802240	21.27955924	11.40196952
1806336	21.75428101	10.44189615
1810432	21.91847992	11.71554984
1814528	21.9030042	11.74926017
1818624	21.97803938	11.9239506
1822720	22.02977277	12.2111012
1826816	21.51725394	11.07384132
1830912	21.45552764	11.11831082
1835008	21.55411314	11.66906216
1839104	21.49974564	9.691668017
1843200	21.62051216	11.33134646
1847296	21.89993971	11.98838235
1851392	22.17731806	11.76348439
1855488	21.56886496	11.7148999
1859584	21.48709638	7.847834108
1863680	21.80281591	11.47402593
1867776	22.17139656	11.85032887
1871872	21.58123081	12.8005743
1875968	21.67509692	11.14541886
1880064	22.34089776	10.67543445
1884160	22.14400148	11.99222905
1888256	22.48334769	12.29284197
1892352	21.56859523	10.8129988
1896448	21.94202982	11.71210571
1900544	21.58740368	9.36065511
1904640	21.94867202	11.44064283
1908736	22.33019088	13.62884208
1912832	22.02790289	11.72462216
1916928	22.46157343	12.1763454
1921024	22.0135209	11.13842197
1925120	21.85769986	9.676675676
1929216	21.78825407	10.48152357
1933312	22.03228813	11.30934791
1937408	21.84223203	9.416419129
1941504	22.83314425	12.61709467
1945600	22.15511528	11.89553026
1949696	22.16972696	11.56811781
1953792	22.05588601	10.99185452
1957888	22.58548844	11.80876256
1961984	22.27598636	11.75529229
1966080	22.38298177	11.34610388
1970176	22.17390984	11.4741574
1974272	22.63948175	10.52105844
1978368	22.22074186	9.794174954
1982464	22.30510134	14.36996746
1986560	22.42234564	11.45439166
1990656	22.19875468	10.82617417
1994752	22.45792851	11.16764515
1998848	23.15461513	12.38101998
2002944	23.12537833	12.32339766
2007040	22.38093707	11.15864011
2011136	23.11390533	12.34024589
2015232	22.43189458	10.67618897
2019328	22.64239818	10.40718831
2023424	22.6356305	11.85508611
2027520	23.18318746	12.0182485
2031616	22.66559042	11.69381345
2035712	23.05735519	12.08785653
2039808	22.66788436	11.3035657
2043904	23.28676602	12.78972567
2048000	23.1377276	12.64636241
2052096	23.29383146	12.6170449
2056192	23.24018986	12.35298115
2060288	22.77102866	14.15549718
2064384	23.34107911	12.03833296
2068480	22.97071684	12.05175385
2072576	23.51510915	12.45734811
2076672	23.42225475	12.46668514
2080768	23.16706555	12.69625849
2084864	22.93844241	11.58663746
2088960	23.01085174	11.95477958
2093056	22.88258609	11.44165008
2097152	22.90189971	11.67523014
2101248	23.66026625	12.36064483
2105344	22.85318757	10.57665965
2109440	23.02897053	11.95142745
2113536	23.07527189	10.49709435
2117632	23.10861568	12.02940271
2121728	23.70363971	12.24073957
2125824	23.19243771	11.72703842
2129920	23.31179563	11.95532434
2134016	23.17206643	11.31352524
2138112	23.48284619	11.95070189
2142208	23.8205416	12.04957622
2146304	23.21351615	11.5142649
2150400	23.20675852	12.00190235
2154496	23.30846152	11.28246953
2158592	23.10275122	11.73767715
2162688	23.19396338	11.78612032
2166784	23.03762946	11.46234876
2170880	23.57691519	11.54033125
2174976	20.07353795	8.259115604
2179072	23.192324	11.78136949
2183168	23.90062506	12.3694815
2187264	23.99339184	12.35816563
2191360	23.38182067	11.67885691
2195456	24.01612737	12.031906
2199552	23.30547902	11.63573326
2203648	24.00605988	14.86911853
2207744	24.15858213	14.133177
2211840	23.49833458	11.32324415
2215936	23.53581969	11.91462898
2220032	23.61298543	11.04359871
2224128	23.45564249	11.74426153
2228224	24.26962699	11.96212279
2232320	23.62432725	11.92911074
2236416	23.39841693	11.3076812
2240512	23.49540091	11.79319517
2244608	22.77309092	10.81826214
2248704	24.02997681	11.9170606
2252800	24.13974719	12.15519434
2256896	23.68492363	14.38461864
2260992	23.55193167	13.70931214
2265088	23.76017434	11.27905276
2269184	23.29880064	10.28131784
2273280	24.36056801	12.21421533
2277376	23.57837656	11.37283167
2281472	24.42228365	12.43215932
2285568	24.40067055	11.32777471
2289664	23.79860876	13.22313837
2293760	23.72945707	11.7367669
2297856	23.77441009	11.07866069
2301952	22.75501161	10.59804104
2306048	24.49727928	12.85028004
2310144	23.95612461	14.11310411
2314240	23.75501841	12.19221279
2318336	24.1037165	11.62773778
2322432	24.66116344	12.80743001
2326528	24.6131233	12.11269293
2330624	24.07113346	11.43454679
2334720	24.59094473	12.23202434
2338816	24.10197152	12.13051404
2342912	24.16559414	11.67832398
2347008	24.43325092	11.96880974
2351104	24.48899071	12.22051018
2355200	24.26635426	11.58364482
2359296	23.74219146	13.7600115
2363392	24.72852621	12.32405473
2367488	24.18912042	11.51423527
2371584	24.75259376	11.35638729
2375680	24.77798922	11.99149332
2379776	24.42246955	10.57598425
2383872	24.86533414	12.01306719
2387968	24.33345532	12.25625626
2392064	24.22583523	11.55457065
2396160	24.34202467	11.8282393
2400256	24.32352379	11.32351905
2404352	24.94499353	14.19608669
2408448	24.87707004	11.85627772
2412544	24.01024002	11.35235675
2416640	24.49684315	16.45312019
2420736	24.40012842	17.1941299
2424832	24.4004094	11.24247307
2428928	24.37270494	11.36803505
2433024	25.09612577	12.18469902
2437120	25.0578816	14.93260116
2441216	25.02095715	12.54596296
2445312	24.13961089	11.54961338
2449408	24.42274115	11.70427274
2453504	24.46741904	11.56256423
2457600	25.01173884	11.80205597
2461696	24.54551989	11.99672599
2465792	25.30575404	12.18112031
2469888	25.22212198	12.95703668
2473984	22.42325603	8.73615426
2478080	25.24495535	11.79089042
2482176	24.61461474	14.43508472
2486272	24.70687149	10.51583389
2490368	25.35145117	10.79855693
2494464	24.3840329	11.30769092
2498560	24.66909443	10.17583577
2502656	24.85078143	11.67682289
2506752	24.63520574	11.42575157
2510848	24.65792658	24.65792658
2514944	25.04529364	11.74330351
2519040	25.27239948	11.38053227
2523136	24.70051428	11.11227899
2527232	24.93849851	11.07472016
2531328	25.12580793	12.02836484
2535424	25.15625325	12.15715896
2539520	25.14405108	12.11181259
2543616	24.83396038	11.36409124
2547712	25.06408669	11.57365059
2551808	24.81638267	10.24634003
2555904	25.31100081	11.44664555
2560000	24.99673643	11.32313551
2564096	25.29886609	11.59383533
2568192	25.87549126	12.11012127
2572288	24.96234978	11.43934862
2576384	25.27601895	13.08083605
2580480	25.42658546	14.7062192
2584576	25.08465973	11.58536486
2588672	25.17796679	11.72888943
2592768	25.16467957	13.47526084
2596864	25.21110523	13.54159174
2600960	25.34478487	14.08522399
2605056	25.24720026	13.45661296
2609152	25.43266676	14.36382734
2613248	25.42296157	11.46243034
2617344	24.95145595	9.885704196
2621440	25.61580393	12.26918329
2625536	25.61357499	11.51059217
2629632	25.41512962	14.57878757
2633728	25.50537937	11.71558699
2637824	25.5478993	12.09875544
2641920	25.40080501	11.86625729
2646016	25.92049038	12.73661601
2650112	25.37723037	14.59218421
2654208	25.43381932	14.66078542
2658304	25.61928402	11.87450238
2662400	25.59255022	11.9313123
2666496	25.58318662	11.33247211
2670592	25.40371649	11.5814942
2674688	22.86404319	10.72010021
2678784	25.50428285	14.32691183
2682880	25.22447083	11.30360239
2686976	25.63268981	11.7441773
2691072	25.76169934	12.37163725
2695168	25.78951989	11.90894403
2699264	25.85725227	14.10417043
2703360	25.72619594	14.33555955
2707456	25.83969227	12.85164381
2711552	25.82605938	11.88293945
2715648	25.83127618	12.75397251
2719744	25.80666023	11.53808243
2723840	25.84552568	12.12836802
2727936	25.86380447	12.18221152
2732032	25.66306907	11.08865082
2736128	25.92935787	14.10299624
2740224	26.10253356	12.13216698
2744320	25.93405967	15.24994159
2748416	25.95502099	13.98388398
2752512	26.00760908	13.42659802
2756608	25.98734937	11.90035936
2760704	26.03111003	12.08510265
2764800	26.051444	12.02767039
2768896	25.8560336	14.84175226
2772992	25.97439669	13.60013366
2777088	24.88805514	13.20454523
2781184	26.02173838	11.47160535
2785280	26.11001347	14.68348025
2789376	26.12837758	15.04023515
2793472	26.09267875	13.2328551
2797568	26.12223892	14.69410051
2801664	25.97457833	14.12257999
2805760	26.19539732	12.10521062
2809856	26.08019134	13.34709357
2813952	26.21055369	13.80533334
2818048	26.06085877	14.86200887
2822144	26.2704368	12.01002967
2826240	25.99720767	13.91307314
2830336	26.31433035	13.23492467
2834432	26.09319948	12.414417
2838528	26.22584044	11.39816386
2842624	26.30394811	14.158594
2846720	26.1205922	11.43491224
2850816	26.20229375	12.92952358
2854912	26.14645255	13.69863298
2859008	26.25860741	14.98713671
2863104	26.29318854	13.69961454
2867200	26.32117245	13.57419676
2871296	25.90175041	14.36264394
2875392	26.47180203	14.17741676
2879488	26.2322203	14.24374379
2883584	26.42223695	14.53380092
2887680	24.11751119	9.22965371
2891776	26.40394171	13.12465623
2895872	26.30433799	14.98017191
2899968	26.6448129	14.86561409
2904064	26.50624246	14.16696059
2908160	26.44466852	11.54132614
2912256	26.66702273	15.00211288
2916352	26.66842459	14.08709358
2920448	26.54273999	11.71629329
2924544	26.40682548	13.96219691
2928640	26.7026985	11.72797611
2932736	26.53908926	14.66461112
2936832	26.60164932	15.59474081
2940928	26.50056692	16.03642134
2945024	26.48417462	11.01877581
2949120	26.7355533	10.93538601
2953216	26.80275079	12.05000222
2957312	26.7617378	11.76233612
2961408	26.52321776	14.41100224
2965504	26.7295969	11.84037491
2969600	26.72206575	13.00807145
2973696	26.76195397	12.81982486
2977792	26.66970709	12.59318866
2981888	26.87422626	14.86644275
2985984	26.72500563	12.5730513
2990080	26.70777567	11.85012687
2994176	26.72508798	11.36094446
2998272	26.76866258	11.83104686
3002368	26.76163872	12.58678414
3006464	26.73143979	11.57601478
3010560	26.83967534	13.31910199
3014656	26.54270837	15.47224245
3018752	26.93688246	14.80069368
3022848	26.73851041	12.34260275
3026944	26.84295989	11.88784816
3031040	27.07262136	12.58621787
3035136	26.8258056	11.36998759
3039232	26.97149251	14.65928411
3043328	26.90569059	11.61598042
3047424	26.92393208	14.39594242
3051520	27.20763877	11.42488181
3055616	27.01457773	11.47622591
3059712	26.9185309	11.42086853
3063808	27.07119231	11.09170986
3067904	26.96671997	11.3370364
3072000	27.19144167	12.09259725
3076096	27.08516065	11.39656136
3080192	27.01894776	11.84926245
3084288	26.8935948	13.51998658
3088384	25.87716023	10.13622567
3092480	27.21108246	11.20881035
3096576	27.03980259	14.0790363
3100672	26.1663341	10.08983289
3104768	27.17578358	11.55710248
3108864	25.60734274	9.677885124
3112960	27.23998715	11.63952823
3117056	27.1910016	11.20788075
3121152	27.21801847	11.8544985
3125248	27.16035531	14.59099042
3129344	27.1208197	12.77818783
3133440	27.32892451	14.61406649
3137536	27.09701155	11.98770909
3141632	27.13459779	11.38290885
3145728	27.18474754	12.3054763
3149824	27.28566595	12.43983097
3153920	27.49899432	11.56347005
3158016	27.21522776	12.63906453
3162112	27.23231621	11.83857679
3166208	27.31495092	11.44282301
3170304	27.43416934	12.06718293
3174400	27.32309022	13.76980886
3178496	27.37712469	12.02785766
3182592	27.23090122	11.55056148
3186688	27.46380708	13.84878288
3190784	27.49041259	16.05650725
3194880	27.2402371	11.20161427
3198976	27.54954261	13.18034018
3203072	27.37371407	11.44816976
3207168	27.41068388	11.49183922
3211264	22.26689739	22.26689739
3215360	27.76435343	12.89380487
3219456	27.45051364	11.67052443
3223552	27.72963947	15.14848632
3227648	27.64691881	13.5570616
3231744	27.80311812	10.96356442
3235840	27.74649565	11.89674575
3239936	27.64663973	11.50325546
3244032	27.30462027	13.27354846
3248128	26.72766551	10.59109765
3252224	27.85292533	13.33839081
3256320	27.91507861	14.62399637
3260416	27.45875943	11.59451133
3264512	27.62744258	13.55805794
3268608	27.84694926	12.06989022
3272704	27.9032824	13.73495439
3276800	27.97246614	13.03123498
3280896	27.77669892	13.76593903
3284992	25.43693163	13.21889772
3289088	27.61171777	11.41016952
3293184	27.7702864	11.87513919
3297280	27.65517128	12.67344464
3301376	28.02896428	11.9151749
3305472	26.10506931	12.80831101
3309568	27.94477007	12.72883435
3313664	27.86070556	11.68224719
3317760	27.9602211	12.65435574
3321856	28.05051223	11.52863626
3325952	27.59495928	11.51402474
3330048	28.04444724	14.12684099
3334144	28.06332963	12.80457311
3338240	28.11492692	11.97335253
3342336	28.20397112	13.38210477
3346432	26.66148361	12.20685083
3350528	28.13047478	13.99664907
3354624	28.22126242	13.24574985
3358720	27.99689712	11.30506756
3362816	28.05899813	14.09274788
3366912	28.07033456	14.67095704
3371008	27.99313634	12.99837388
3375104	28.20866746	13.28451499
3379200	28.20434138	15.16193171
3383296	28.16285961	15.21497497
3387392	28.04664574	12.46969717
3391488	27.97950657	16.17806571
3395584	28.35697304	14.92321814
3399680	28.15278646	12.24372343
3403776	28.13662032	11.35530489
3407872	27.40765728	10.26871761
3411968	28.22072687	12.65072137
3416064	28.1362545	14.98736578
3420160	28.28431351	15.60299855
3424256	28.30615942	12.57671457
3428352	28.3705117	12.19049836
3432448	28.29025832	14.18378923
3436544	28.34974352	19.06394913
3440640	27.89016481	14.64890656
3444736	28.07993854	11.52901391
3448832	28.19454207	14.45933796
3452928	28.33880164	13.41530624
3457024	28.26175475	13.61566716
3461120	28.18001272	13.65043405
3465216	28.48181043	14.537491
3469312	28.29381419	13.58880784
3473408	28.20877474	13.54444945
3477504	28.41773277	12.55515744
3481600	28.00155596	14.12387403
3485696	28.36170526	14.79155764
3489792	28.22932924	13.48335688
3493888	28.28669511	15.04303523
3497984	28.08430078	10.80880047
3502080	28.47752174	13.51387786
3506176	28.35416525	15.09341399
3510272	28.35843259	11.19780933
3514368	27.24559599	13.23869913
3518464	28.59295246	12.68011766
3522560	28.57850769	13.60220971
3526656	26.26250351	12.62094309
3530752	28.30830118	14.81057606
3534848	28.56011988	11.70010829
3538944	28.62376918	15.05932299
3543040	28.72731041	14.99120566
3547136	28.6361116	13.44293013
3551232	28.67257677	14.52253255
3555328	28.48283365	11.5366754
3559424	28.42967186	11.27002311
3563520	28.68121782	14.99271295
3567616	28.49963772	13.10933058
3571712	28.52017449	14.23580814
3575808	28.67340096	15.47058146
3579904	27.5788009	14.14909512
3584000	28.76690639	11.83895964
3588096	28.72314976	13.46909191
3592192	28.78178927	14.57089317
3596288	28.68447134	11.37728851
3600384	27.36432773	13.34606738
3604480	28.80908481	14.64644854
3608576	27.1961929	11.72034966
3612672	28.53615356	14.06241561
3616768	28.87390338	15.54481997
3620864	28.87252402	15.41086477
3624960	28.53348341	11.86175418
3629056	28.90835777	12.57753185
3633152	28.22430373	13.983269
3637248	28.65338389	14.27650295
3641344	28.74548867	14.58371287
3645440	28.90655531	13.84577972
3649536	26.00877865	8.969327869
3653632	28.92797841	12.74725481
3657728	28.63589254	14.60284152
3661824	28.88492556	13.11381838
3665920	28.72124666	13.54825306
3670016	28.8265138	15.25875253
3674112	28.97586314	14.01777912
3678208	28.71913429	14.50358762
3682304	28.90041848	14.8037352
3686400	26.73174163	11.42745153
3690496	28.75222614	12.46944935
3694592	29.0183535	13.05039045
3698688	29.01396475	13.84908007
3702784	29.07982179	12.01290202
3706880	28.89663269	12.81624885
3710976	28.58970579	13.44519214
3715072	28.82477789	14.48986718
3719168	26.7609911	13.15735899
3723264	28.88105454	12.8353878
3727360	29.05462013	12.18608579
3731456	29.11534355	19.30807744
3735552	29.10634334	11.35587138
3739648	26.22646799	11.6317151
3743744	29.20357692	13.20842905
3747840	28.7529262	13.0730514
3751936	28.98487622	17.28913041
3756032	28.94383595	14.35660939
3760128	28.76435837	14.47977827
3764224	29.21374774	11.56249199
3768320	29.00267127	13.02299187
3772416	29.19227726	14.61089539
3776512	25.84470126	10.95718757
3780608	26.7436265	12.52227259
3784704	29.21506334	19.28900223
3788800	24.63528066	9.793194046
3792896	29.01339905	15.11094245
3796992	29.06104789	14.09451781
3801088	28.90588245	15.03146453
3805184	28.51949616	14.19681361
3809280	28.8517667	13.74079257
3813376	29.20167941	14.8298217
3817472	29.0133566	14.67962299
3821568	29.09410499	13.10998092
3825664	29.22186491	14.60645162
3829760	29.42472306	14.42649398
3833856	28.09798271	13.31427135
3837952	29.19506616	14.35659488
3842048	29.1882747	29.1882747
3846144	28.70691578	14.17275998
3850240	29.01360652	14.60916971
3854336	27.81816651	15.4880424
3858432	28.15046093	11.12769902
3862528	28.03002488	15.14972598
3866624	29.61347885	12.10319692
3870720	29.26737534	14.36534711
3874816	27.92519025	12.03623275
3878912	28.51629048	13.86498435
3883008	26.9373036	12.11152629
3887104	27.76012259	11.36663843
3891200	25.34447138	10.64286954
3895296	29.4859291	11.52594192
3899392	23.17888018	7.91363261
3903488	29.22526849	14.29765619
3907584	29.29180881	13.33120106
3911680	29.28752139	15.48321256
3915776	29.03687951	12.07486937
3919872	26.90688564	13.04665521
3923968	29.51857242	15.5416555
3928064	29.64291508	12.3460224
3932160	29.23452324	12.58935145
3936256	27.59697595	12.52622549
3940352	29.24800165	14.1998643
3944448	27.16846684	12.77863171
3948544	25.95389726	9.953337797
3952640	29.57887045	13.87176306
3956736	26.81140756	11.38958397
3960832	27.38396223	11.0058672
3964928	28.83544825	13.18288738
3969024	25.80641725	10.31358861
3973120	29.50868346	13.40340297
3977216	26.55322415	12.45695698
3981312	29.22876476	13.14652015
3985408	27.0762985	11.58549202
3989504	25.09986344	7.701615602
3993600	28.24130203	12.72364355
3997696	29.60682141	15.39604006
4001792	29.20488112	14.22121541
4005888	27.42310315	15.39870222
4009984	27.67783475	12.83687407
4014080	29.35363535	13.86713592
4018176	27.17020413	10.64178536
4022272	27.19828625	11.59101617
4026368	29.64672444	15.57342967
4030464	29.39320945	11.49976708
4034560	25.5607271	13.17643121
4038656	26.66068487	8.86411875
4042752	26.66649664	11.60048093
4046848	29.34930569	11.32396805
4050944	28.83476079	13.80721586
4055040	29.56610575	14.04977233
4059136	27.48399882	12.27676717
4063232	28.18694308	13.77385041
4067328	26.3829894	9.465547572
4071424	29.26448975	11.71285113
4075520	26.2235182	10.67159747
4079616	29.06900725	12.52457693
4083712	28.89997143	13.72601324
4087808	24.38169202	5.387623952
4091904	29.40349578	14.09341584
4096000	29.43115464	14.16133075
4100096	25.56075339	7.150391764
4104192	29.43280344	14.634245
4108288	26.36605058	10.72323645
4112384	28.77046715	10.14252593
4116480	26.79714164	11.63601024
4120576	29.73251846	12.49465282
4124672	28.99255395	11.01337909
4128768	26.02858352	6.970374974
4132864	28.75259885	10.84145799
4136960	29.05815221	16.45101512
4141056	29.58881209	10.00941515
4145152	27.31624481	7.708030198
4149248	26.90814616	7.711371068
4153344	27.70816428	12.35585864
4157440	26.15763648	14.12249466
4161536	25.69868034	8.206424071
4165632	29.51672673	11.91766282
4169728	26.00199107	6.115090705
4173824	29.79013711	11.53873415
4177920	26.59831907	8.329191173
4182016	27.35784425	8.909759234
4186112	28.73689912	9.680656731
4190208	27.61354213	12.85770532
4194304	27.55807865	8.533058106
		

		

==> micro-capfiles.txt <==
x	y2t
8192	6.478026534
16384	11.3306744
24576	15.06266067
32768	18.10544612
40960	20.4837441
49152	22.6558724
57344	24.32717972
65536	25.80511974
73728	26.33426966
81920	28.29590728
90112	29.30020457
98304	30.18351578
106496	30.95473941
114688	31.69371197
122880	32.38118265
131072	32.92939937
139264	33.42035732
147456	33.93460425
155648	34.3923772
163840	32.12376645
172032	32.99728479
180224	35.58488613
188416	35.95907545
196608	34.15300546
204800	36.52749205
212992	36.80467476
221184	35.13868066
229376	35.36782538
237568	35.65106216
245760	35.95811599
253952	36.21224581
262144	36.4590929
270336	36.59510291
278528	35.72149005
286720	37.00602247
294912	37.23685953
303104	37.40940857
311296	36.1381619
319488	37.6901905
327680	36.64399625
335872	37.79052619
344064	37.06789426
352256	38.34465244
360448	38.24118367
368640	38.15939433
376832	38.78426506
385024	37.77649177
393216	37.92092224
401408	38.03402881
409600	38.1693375
417792	38.32603886
425984	38.3979206
434176	38.51027716
442368	38.62616737
450560	38.74898548
458752	38.87506664
466944	38.99067507
475136	39.05913283
483328	38.30293336
491520	39.31147266
499712	38.36748249
507904	39.27471013
516096	38.82523468
524288	38.84098501
532480	40.23552016
540672	39.58429295
548864	39.89919201
557056	39.79997003
565248	39.78908326
573440	39.42862293
581632	39.28659962
589824	40.0241924
598016	38.95311113
606208	39.69003158
614400	39.4464454
622592	39.82226693
630784	39.92583129
638976	39.97474416
647168	40.04850432
655360	40.12583462
663552	40.06410256
671744	40.24279163
679936	40.22315613
688128	40.24098602
696320	40.4373706
704512	40.49147231
712704	39.86670772
720896	40.22349637
729088	40.66392772
737280	40.11209995
745472	40.76710247
753664	40.22779426
761856	40.50183957
770048	40.39244266
778240	40.36040568
786432	40.4421677
794624	40.43391847
802816	40.58441558
811008	40.57057805
819200	40.82832506
827392	40.66913205
835584	41.06121503
843776	40.60387022
851968	40.81068863
860160	40.84001294
868352	39.79265773
876544	40.93919879
884736	40.96868172
892928	41.0095112
901120	41.39770702
909312	40.54741198
917504	41.03357719
925696	40.99811917
933888	41.52678696
942080	40.79912356
950272	41.19130949
958464	41.62397541
966656	41.20295879
974848	40.97164074
983040	40.9997376
991232	41.04165762
999424	41.08474503
1007616	41.28270396
1015808	41.16909609
1024000	41.19473973
1032192	41.23554792
1040384	41.27064182
1048576	41.60426028
1056768	41.34106571
1064960	41.35617721
1073152	41.05409363
1081344	37.99742078
1089536	41.49942088
1097728	41.80810703
1105920	41.14408598
1114112	41.60792607
1122304	41.20389975
1130496	41.91776827
1138688	41.35644375
1146880	41.72707157
1155072	41.36081177
1163264	41.38069305
1171456	41.43255823
1179648	42.10802111
1187840	41.50256457
1196032	41.90701007
1204224	41.96891902
1212416	41.27547924
1220608	41.68233251
1228800	41.57206712
1236992	41.57782046
1245184	41.21689632
1253376	41.65577627
1261568	42.14540932
1269760	42.01872029
1277952	41.49925089
1286144	41.39596693
1294336	41.15132018
1302528	41.55863165
1310720	41.577967
1318912	41.61359426
1327104	41.86652332
1335296	41.57484492
1343488	41.70735677
1351680	41.7293872
1359872	42.29445912
1368064	41.7994906
1376256	41.79803191
1384448	41.8310205
1392640	41.84520621
1400832	41.91044987
1409024	41.59315319
1417216	41.94272902
1425408	41.98063679
1433600	42.00397862
1441792	41.32728202
1449984	41.83242074
1458176	41.98493448
1466368	42.08358411
1474560	42.10707549
1482752	42.34100368
1490944	41.69476864
1499136	41.86370824
1507328	42.21236859
1515520	42.21616135
1523712	42.16845618
1531904	41.97855008
1540096	41.97627894
1548288	42.31201823
1556480	42.03480305
1564672	41.91302455
1572864	41.79903026
1581056	41.22747655
1589248	41.8519081
1597440	42.1258019
1605632	41.59197088
1613824	42.16494069
1622016	41.99926692
1630208	42.15873037
1638400	42.20691518
1646592	42.44202546
1654784	42.28630761
1662976	42.0182678
1671168	41.78574238
1679360	42.54835153
1687552	42.35197368
1695744	41.84834644
1703936	42.1322824
1712128	42.09039002
1720320	42.25692209
1728512	42.17354875
1736704	42.30199474
1744896	42.43650065
1753088	42.24253373
1761280	42.25203753
1769472	42.26780884
1777664	42.26868704
1785856	42.06285503
1794048	42.08016675
1802240	42.33791507
1810432	42.30526561
1818624	42.15992513
1826816	42.1367847
1835008	42.33597832
1843200	42.57854132
1851392	41.64701026
1859584	42.2992296
1867776	42.48151681
1875968	42.38580634
1884160	42.20195876
1892352	42.28117752
1900544	42.48511556
1908736	41.0035703
1916928	42.52838133
1925120	42.37789396
1933312	42.21812603
1941504	42.63031566
1949696	41.57815295
1957888	42.40909194
1966080	42.68153881
1974272	42.50141084
1982464	42.71054534
1990656	42.87153923
1998848	42.27280791
2007040	42.2857064
2015232	42.75679103
2023424	42.67331933
2031616	42.54688392
2039808	42.73158114
2048000	42.66514483
2056192	42.12811782
2064384	42.41990045
2072576	42.16666667
2080768	42.5685387
2088960	42.46919568
2097152	42.333418
2105344	42.48439484
2113536	42.46460624
2121728	42.33487112
2129920	42.3759753
2138112	40.75435213
2146304	41.87379813
2154496	41.56425739
2162688	42.83755997
2170880	42.63235658
2179072	42.47051971
2187264	42.70174415
2195456	40.95755086
2203648	41.1256629
2211840	42.56118722
2220032	42.9119036
2228224	42.79614935
2236416	42.76401532
2244608	41.81153193
2252800	41.65091505
2260992	42.95147604
2269184	42.78325294
2277376	42.86905631
2285568	42.66952802
2293760	42.68209401
2301952	42.90233535
2310144	42.69953097
2318336	43.04701038
2326528	42.21446375
2334720	43.08280606
2342912	43.07893265
2351104	42.31021436
2359296	42.94466818
2367488	42.92582418
2375680	42.07132511
2383872	42.7595076
2392064	42.64098394
2400256	42.83665812
2408448	42.94749537
2416640	42.73558753
2424832	43.1541232
2433024	42.88615444
2441216	42.64043297
2449408	42.72874024
2457600	42.74653924
2465792	42.85854232
2473984	42.89226826
2482176	42.90870613
2490368	42.97242527
2498560	42.90109287
2506752	42.54916793
2514944	41.49689436
2523136	42.38445008
2531328	42.52880397
2539520	41.81197452
2547712	42.4369913
2555904	42.68153881
2564096	42.48653462
2572288	41.1246249
2580480	41.29851986
2588672	42.97738628
2596864	42.61999208
2605056	43.04929822
2613248	42.720529
2621440	42.02457597
2629632	42.77645584
2637824	42.61459886
2646016	42.58247553
2654208	41.06438896
2662400	42.99342161
2670592	42.89834933
2678784	42.78993518
2686976	42.63585238
2695168	42.82355342
2703360	42.94155368
2711552	42.82346074
2719744	42.68914893
2727936	42.98114096
2736128	43.05259945
2744320	42.06614858
2752512	41.79137744
2760704	41.56306733
2768896	41.16521427
2777088	42.97667343
2785280	42.82271196
2793472	42.8181957
2801664	42.94514273
2809856	43.00021663
2818048	42.85532044
2826240	42.85825025
2834432	43.05161814
2842624	41.64202547
2850816	42.70466826
2859008	43.0532528
2867200	42.91100405
2875392	42.90433238
2883584	42.63565891
2891776	42.65428041
2899968	42.81882364
2908160	41.81523837
2916352	42.98088365
2924544	42.90403341
2932736	43.05600456
2940928	41.68121833
2949120	42.19931581
2957312	43.11415577
2965504	41.65255236
2973696	42.35840391
2981888	41.50369246
2990080	42.62743852
2998272	42.73783723
3006464	42.74025848
3014656	41.83948192
3022848	43.2056787
3031040	43.03638692
3039232	41.77747269
3047424	43.111121
3055616	43.21226793
3063808	41.74405315
3072000	42.48633186
3080192	42.94088411
3088384	42.83156402
3096576	42.9889366
3104768	42.91462549
3112960	42.97491351
3121152	42.84179884
3129344	42.85001508
3137536	41.96910723
3145728	41.60426028
3153920	41.48535233
3162112	42.91971478
3170304	42.03246862
3178496	43.1783542
3186688	42.94402131
3194880	41.8676313
3203072	42.41090023
3211264	42.06210771
3219456	42.42814206
3227648	43.04889305
3235840	41.42364793
3244032	42.9580105
3252224	42.73537395
3260416	42.54056531
3268608	43.1038953
3276800	42.45808538
3284992	42.74951217
3293184	43.21762763
3301376	43.36511577
3309568	40.75104581
3317760	41.50406637
3325952	40.87362439
3334144	42.091651
3342336	42.16660273
3350528	42.06184922
3358720	43.05275538
3366912	43.04494269
3375104	42.02078356
3383296	42.90584567
3391488	42.15872209
3399680	42.73796499
3407872	43.2330327
3416064	43.09674838
3424256	41.91535105
3432448	43.10727972
3440640	42.2787012
3448832	42.08707085
3457024	43.27516276
3465216	42.18337141
3473408	42.47012667
3481600	43.15456849
3489792	41.99844783
3497984	42.61109621
3518464	42.89070789
3526656	43.05826719
3538944	41.98492275
3547136	41.9407181
3555328	42.9453972
3563520	42.16946892
3571712	42.07688412
3579904	43.31302412
3588096	42.09725042
3596288	41.99188858
3604480	41.96371893
3612672	42.7224902
3620864	42.1410876
3629056	41.22273902
3637248	42.25493659
3645440	41.99304859
3653632	43.29814599
3661824	43.38929614
3670016	42.12147834
3678208	43.07288277
3686400	43.19108812
3694592	41.84306938
3702784	42.32894611
3710976	42.11966224
3719168	41.96243715
3727360	42.84872648
3735552	42.23023033
3743744	42.51181773
3751936	41.91756188
3760128	42.18501853
3768320	43.38391521
3776512	42.07383675
3784704	42.27721555
3792896	41.95251157
3801088	42.02508753
3809280	43.1742688
3817472	42.07550332
3825664	42.88142615
3833856	42.26243455
3842048	42.83148832
3850240	43.20412053
3858432	43.06397533
3866624	42.35195479
3874816	42.16708507
3883008	42.01746224
3891200	42.35794838
3899392	42.10398198
3907584	43.16598325
3915776	42.29765087
3923968	42.43949669
3932160	42.29641326
3940352	42.24919612
3948544	43.25073221
3956736	42.3876963
3964928	43.28353938
3973120	42.12316013
3981312	42.36070823
3989504	41.82997823
3997696	42.03881354
4005888	42.32564259
4014080	41.9718333
4022272	43.15909832
4030464	42.43486421
4038656	42.22047136
4046848	43.17360614
4055040	42.84829867
4063232	42.1008029
4071424	42.09969207
4079616	42.19034658
4087808	42.21601061
4096000	43.27343828
4104192	42.52428213
4112384	42.41836746
4120576	42.35444218
4128768	43.30254042
4136960	42.26637491
4145152	42.36187016
4153344	43.32776368
4161536	42.13781388
4169728	42.43839512
4177920	42.31494265
4186112	42.14902973
4194304	42.41511675


==> micro-local.txt <==
x	y	dy
16384	2.91781	1.54856
32768	2.1793	0.83702
49152	2.38665	0.83107
65536	2.40741	0.62281
81920	2.67493	1.53369
98304	2.67118	0.62888
114688	2.56435	1.3026
131072	2.66373	0.31598
147456	2.75895	0.58538
163840	2.68896	0.46506
180224	2.74771	0.44531
196608	2.70608	0.97435
212992	2.79644	1.01248
229376	2.86943	1.0012
245760	2.63718	0.61285
262144	2.9707	1.03852
278528	2.85729	0.8867
294912	3.0198	0.99556
311296	2.91321	0.88678
327680	2.98656	1.05185
344064	2.75788	0.65459
360448	2.90921	0.72339
376832	2.89226	0.79314
393216	2.92458	0.69295
409600	2.84043	0.6344
425984	2.94811	0.84436
442368	2.95135	0.77394
458752	2.92531	0.69286
475136	2.98815	0.80714
491520	2.98593	0.78279
507904	2.93522	0.71435
524288	2.93313	0.72142
540672	2.90347	0.57466
557056	2.98152	0.68534
573440	3.02369	0.68459
589824	2.9315	0.65519
606208	2.90064	0.51377
622592	2.947	0.73804
638976	2.96691	0.5474
655360	2.93618	0.48809
671744	2.87696	0.4937
688128	2.91212	0.5894
704512	2.91795	0.44379
720896	2.86105	0.41792
737280	2.81854	0.38252
753664	3.01839	0.63065
770048	2.8891	0.48766
786432	2.95948	0.48555
802816	2.96605	0.4321
819200	2.98568	0.50149
835584	2.99812	0.5044
851968	2.99138	0.46696
868352	2.99355	0.464
884736	2.9657	0.46939
901120	2.9555	0.45037
917504	2.95059	0.43993
933888	3.00166	0.47705
950272	2.90033	0.35273
966656	2.89031	0.3685
983040	2.94028	0.33461
999424	2.96914	0.4583
1015810	2.9507	0.39328
1032190	3.0086	0.5034
1048580	2.98672	0.44364
1064960	2.96632	1.27461
1081340	2.95665	0.3886
1097730	2.94219	0.38614
1114110	2.9797	0.44117
1130500	2.92114	0.29696
1146880	2.94975	0.36664
1163260	2.95657	0.47147
1179650	2.87255	0.30355
1196030	3.0021	0.36711
1212420	2.75819	0.17941
1228800	2.75036	0.20207
1245180	3.0329	0.42822
1261570	2.80375	0.20297
1277950	2.96681	0.37385
1294340	2.76968	0.11762
1310720	2.78636	0.14887
1327100	2.9823	0.37503
1343490	2.92771	0.40602
1359870	2.81725	0.14539
1376260	2.78357	0.31767
1392640	2.82059	0.43225
1409020	2.98332	0.378
1425410	2.81897	0.64458
1441790	2.92493	0.35159
1458180	2.80706	0.1833
1474560	2.94834	0.27996
1490940	2.82523	0.18239
1507330	2.83057	0.24752
1523710	2.83614	0.14353
1540100	2.77306	0.07702
1556480	2.8449	0.14474
1572860	2.84189	0.22894
1589250	2.82338	0.16967
1605630	2.83259	0.28804
1622020	2.85676	0.30035
1638400	2.83498	0.09587
1654780	2.86685	0.21018
1671170	2.82019	0.29504
1687550	2.85639	0.23482
1703940	2.82301	0.16927
1720320	2.832	0.16982
1736700	2.83225	0.13275
1753090	2.82968	0.17221
1769470	2.86692	0.24255
1785860	2.84496	0.74105
1802240	2.83852	0.28062
1818620	2.85275	0.2694
1835010	2.8871	0.30446
1851390	2.8476	0.4423
1867780	2.84121	0.78179
1884160	2.85903	0.2903
1900540	2.88967	0.21603
1916930	2.86974	0.36666
1933310	2.83327	0.32262
1949700	2.86128	0.17675
1966080	2.84919	0.20416
1982460	2.87029	0.47849
1998850	2.86829	0.39877
2015230	2.85766	0.25036
2031620	2.86464	0.28517
2048000	2.87291	0.20068
2064380	2.87573	0.25225
2080770	2.86789	0.2862
2097150	2.86472	0.37747
2113540	2.88999	0.20696
2129920	2.89773	0.22212
2146300	2.86311	0.28268
2162690	2.87141	0.30156
2179070	2.85206	0.34239
2195460	2.88324	0.2375
2211840	2.90673	0.24758
2228220	2.87036	0.34839
2244610	2.88369	0.18917
2260990	2.8646	0.21813
2277380	2.8588	0.20817
2293760	2.91126	0.25939
2310140	2.88885	0.23971
2326530	2.92333	0.17688
2342910	2.91004	0.33169
2359300	2.87725	0.14569
2375680	2.89967	0.22887
2392060	2.88785	0.25628
2408450	2.91085	0.37649
2424830	2.89605	0.37307
2441220	2.90745	0.35258
2457600	2.87428	0.18142
2473980	2.88162	0.23859
2490370	2.88876	0.24454
2506750	2.90408	0.41411
2523140	2.868	0.25398
2539520	2.92719	0.3562
2555900	2.90673	0.28767
2572290	2.90436	0.33377
2588670	2.91093	0.26213
2605060	2.91697	0.34284
2621440	2.85766	0.32628
2637820	2.90954	0.38135
2654210	2.83951	0.24594
2670590	2.88102	0.23608
2686980	2.89237	0.23052
2703360	2.89386	0.22845
2719740	2.9239	0.19496
2736130	2.75988	0.05975
2752510	2.91191	0.31713
2768900	2.77257	0.22605
2785280	2.83502	0.28591
2801660	2.80263	0.13312
2818050	2.85797	0.30626
2834430	2.81987	0.2658
2850820	2.8248	0.23889
2867200	2.83897	0.26231
2883580	2.84372	0.18595
2899970	2.83246	0.2163
2916350	2.82944	0.15152
2932740	2.88238	0.13096
2949120	2.82199	0.2545
2965500	2.84025	0.26402
2981890	2.81435	0.34043
2998270	2.92973	0.34033
3014660	2.88325	0.29244
3031040	2.81116	0.26989
3047420	2.83944	0.18533
3063810	2.83225	0.21948
3080190	2.85176	0.20995
3096580	2.84005	0.24159
3112960	2.82349	0.18428
3129340	2.84299	0.34115
3145730	2.7666	0.25859
3162110	2.8288	0.28665
3178500	2.83939	0.26754
3194880	2.85398	0.17245
3211260	2.84637	0.26691
3227650	2.84476	0.29003
3244030	2.85319	0.34985
3260420	2.8259	0.2513
3276800	2.86499	0.28323
3293180	2.83911	0.33972
3309570	2.86819	0.30515
3325950	2.85918	0.20362
3342340	2.84374	0.299
3358720	2.86786	0.35546
3375100	2.85166	0.37419
3391490	2.84	0.26165
3407870	2.84394	0.24778
3424260	2.84618	0.30403
3440640	2.86267	0.20621
3457020	2.84845	0.22018
3473410	2.84868	0.19131
3489790	2.87105	0.25076
3506180	2.86091	0.27673
3522560	2.85118	0.27219
3538940	2.88063	0.29803
3555330	2.849	0.35175
3571710	2.87362	0.35697
3588100	2.87735	0.39436
3604480	2.87211	0.37182
3620860	2.81985	0.18283
3637250	2.87589	0.18938
3653630	2.86227	0.36547
3670020	2.85221	0.30444
3686400	2.85325	0.23492
3702780	2.85082	0.32131
3719170	2.86737	0.38735
3735550	2.80917	0.23846
3751940	2.82277	0.23756
3768320	2.87451	0.22888
3784700	2.86468	0.23542
3801090	2.87995	0.29056
3817470	2.86726	0.3614
3833860	2.8468	0.31397
3850240	2.8878	0.35654
3866620	2.86717	0.29382
3883010	2.80799	0.14987
3899390	2.85718	0.31999
3915780	2.86571	0.24442
3932160	2.86532	0.20239
3948540	2.82224	0.20762
3964930	2.82031	0.24899
3981310	2.8797	0.36978
3997700	2.87076	0.33038
4014080	2.86709	0.20385
4030460	2.8084	0.21536
4046850	2.87962	0.2976
4063230	2.89108	0.39315
4079620	2.8878	0.29609
4096000	2.84287	0.28742
4112380	2.84882	0.33814
4128770	2.87867	0.33605
4145150	2.87552	0.32969
4161540	2.8736	0.22255
4177920	2.87787	0.53881
4194300	2.77691	0.24026


==> micro-memcpy-mmap.txt <==
x	y
16384	3.347975145
32768	3.034275172
49152	3.015633042
65536	2.984433196
81920	2.935154225
98304	2.922199364
114688	2.928693836
131072	2.910428648
147456	2.911611247
163840	2.903951232
180224	2.910126818
196608	2.890574415
212992	2.898142335
229376	2.89390131
245760	2.907661961
262144	2.858776444
278528	2.907517678
294912	2.908810723
311296	2.831020836
327680	2.83230917
344064	2.840736925
360448	2.845070889
376832	2.846309203
393216	2.847834507
409600	2.878550058
425984	2.878816868
442368	2.906055617
458752	2.957279978
475136	2.979752479
491520	3.009012595
507904	2.989618502
524288	3.022061046
540672	3.047104918
557056	3.069141622
573440	3.0954079
589824	3.054558487
606208	3.078932512
622592	3.11910653
638976	3.154294499
655360	3.128911139
671744	3.130650442
688128	3.156246844
704512	3.172289242
720896	3.176752181
737280	3.198232415
753664	3.201801473
770048	3.208096526
786432	3.22888952
802816	3.236302383
819200	3.247833046
835584	3.256897982
851968	3.247103584
868352	3.272109085
884736	3.285490108
901120	3.300883052
917504	3.299222515
933888	3.270436903
950272	3.318770416
966656	3.315298112
983040	2.970664098
999424	3.312855182
1015808	3.305716031
1032192	3.302518217
1048576	3.319964941
1064960	3.322043157
1081344	3.319321104
1097728	3.320798229
1114112	3.346140522
1130496	3.34084782
1146880	3.359956993
1163264	3.333979468
1179648	3.358670146
1196032	3.365936501
1212416	3.380324102
1228800	3.379683972
1245184	3.366215948
1261568	3.378909706
1277952	3.333944271
1294336	3.339894747
1310720	3.36970821
1327104	3.37365054
1343488	3.361246435
1359872	3.350016145
1376256	3.376483723
1392640	3.366500892
1409024	3.389559023
1425408	3.386474778
1441792	3.386224102
1458176	3.386135745
1474560	3.160723196
1490944	3.159806484
1507328	3.408538537
1523712	3.159406961
1540096	3.167402762
1556480	3.403054639
1572864	3.421642114
1589248	3.403611955
1605632	3.382662213
1622016	3.40519604
1638400	3.203505096
1654784	3.433759582
1671168	3.204232502
1687552	3.40047118
1703936	3.436840391
1720320	3.206907471
1736704	3.222483156
1753088	3.214130543
1769472	3.222123145
1785856	3.248738178
1802240	3.238653173
1818624	3.240617042
1835008	3.247440089
1851392	3.259095935
1867776	3.245374942
1884160	3.244587013
1900544	3.257337771
1916928	3.258335546
1933312	3.28363286
1949696	3.270041452
1966080	3.278894934
1982464	3.275669991
1998848	3.289661016
2015232	3.271393531
2031616	3.27510548
2048000	3.302405208
2064384	3.299993966
2080768	3.286744039
2097152	3.282853982
2113536	3.298139542
2129920	3.28731231
2146304	3.30413987
2162688	3.296007875
2179072	3.314341079
2195456	3.295785644
2211840	3.314839638
2228224	3.308531028
2244608	3.327367065
2260992	3.320935175
2277376	3.334108574
2293760	3.320894843
2310144	3.336991244
2326528	3.339137475
2342912	3.325868503
2359296	3.335463088
2375680	3.34619503
2392064	3.336629131
2408448	3.340311479
2424832	3.347451739
2441216	3.342049278
2457600	3.354155933
2473984	3.353723975
2490368	3.355647803
2506752	3.347070469
2523136	3.353279978
2539520	3.350165719
2555904	3.232359934
2572288	3.365978321
2588672	3.379701121
2605056	3.373130904
2621440	3.38794704
2637824	3.391500302
2654208	3.38987477
2670592	3.403261519
2686976	3.392961178
2703360	3.396985289
2719744	3.402232783
2736128	3.408644093
2752512	3.397380975
2768896	3.405900099
2785280	3.394737885
2801664	3.398709397
2818048	3.400590153
2834432	3.381865382
2850816	3.41288681
2867200	3.395203908
2883584	3.400094708
2899968	3.396572264
2916352	3.402049119
2932736	3.412616875
2949120	3.401722572
2965504	3.406620211
2981888	3.409596388
2998272	3.412960627
3014656	3.415909226
3031040	3.416329835
3047424	3.288669663
3063808	3.410369508
3080192	3.296583673
3096576	3.422028448
3112960	3.42192197
3129344	3.420063763
3145728	3.423696085
3162112	3.416306509
3178496	3.421808363
3194880	3.41810898
3211264	3.429455128
3227648	3.418384118
3244032	3.422785824
3260416	3.417252351
3276800	3.428140149
3293184	3.438973112
3309568	3.423940518
3325952	3.322135174
3342336	3.435191013
3358720	3.439870658
3375104	3.44118474
3391488	3.441256456
3407872	3.431031516
3424256	3.325520958
3440640	3.444393708
3457024	3.434541736
3473408	3.442048375
3489792	3.340162947
3506176	3.454087367
3522560	3.439381902
3538944	3.457481683
3555328	3.355303718
3571712	3.457647937
3588096	3.338753395
3604480	3.355331292
3620864	3.354971941
3637248	3.35765201
3653632	3.348885779
3670016	3.352127595
3686400	3.353877548
3702784	3.353437339
3719168	3.362888033
3735552	3.360608107
3751936	3.364578563
3768320	3.362472422
3784704	3.363828943
3801088	3.368439441
3817472	3.375568602
3833856	3.360502276
3850240	3.373077662
3866624	3.37027921
3883008	3.376967361
3899392	3.378817325
3915776	3.370408009
3932160	3.374693578
3948544	3.375858505
3964928	3.381124362
3981312	3.384600231
3997696	3.372097343
4014080	3.381266909
4030464	3.391655843
4046848	3.390043779
4063232	3.382382978
4079616	3.378774457
4096000	3.391392526
4112384	3.384027777
4128768	3.394513604
4145152	3.388176982
4161536	3.395565039
4177920	3.38804517
4194304	3.386839757


==> micro-memcpy.txt <==
x	y2t
8192	10.08064516
16384	16.783029
24576	21.3650866
32768	23.63842663
40960	27.31643357
49152	29.49968534
57344	31.23215306
65536	32.55208333
73728	33.83662175
81920	34.79955457
90112	31.65285451
98304	36.57822864
106496	37.31171932
114688	36.9759973
122880	38.34669503
131072	38.83193538
139264	39.32854605
147456	39.09507923
155648	40.05329196
163840	40.41645111
172032	40.77099901
180224	40.99093728
188416	38.3701687
196608	40.8763898
204800	41.69780102
212992	41.97664807
221184	42.17063175
229376	39.91788321
237568	42.06507612
245760	42.63689285
253952	40.60823273
262144	40.81632653
270336	43.13409737
278528	43.25435597
286720	43.40277778
294912	43.11666411
303104	41.71176046
311296	41.81927032
319488	40.40948276
327680	42.00833445
335872	41.58822384
344064	42.31686871
352256	42.48608828
360448	42.29728067
368640	41.2971338
376832	41.45518514
385024	41.58408834
393216	41.65278241
401408	41.75073618
409600	41.8676313
417792	41.971716
425984	42.09408351
434176	42.21250892
442368	42.06551002
450560	42.36713666
458752	43.17576236
466944	42.5403611
475136	43.36954441
483328	42.84203922
491520	42.83951746
499712	42.97614753
507904	43.09769552
516096	42.86974131
524288	42.94057025
532480	43.2585825
540672	43.18829048
548864	43.42798473
557056	43.47737131
565248	42.68111639
573440	42.3901248
581632	42.46574032
589824	43.78113325
598016	42.99053973
606208	43.05369377
614400	43.92005847
622592	42.99732059
630784	43.29033535
638976	43.94425615
647168	43.32660583
655360	43.44199625
663552	43.48330241
671744	43.38514154
679936	43.57778898
688128	43.67429788
696320	43.71420578
704512	43.00275218
712704	43.77173493
720896	43.85125654
729088	43.91817206
737280	43.97004565
745472	43.84443417
753664	44.04375268
761856	43.28383772
770048	43.469575
778240	44.20150676
786432	44.22430568
794624	43.81685458
802816	43.88541786
811008	44.34085306
819200	44.41949056
827392	44.16065032
835584	43.80841121
843776	44.22088806
851968	44.25381264
860160	43.89749559
868352	38.75538188
876544	44.04075128
884736	44.10381057
892928	44.34990365
901120	44.14068519
909312	44.16989253
917504	44.4184984
925696	44.2202214
933888	44.30529301
942080	44.32569441
950272	44.36530083
958464	44.40214223
966656	44.79252709
974848	43.95685579
983040	43.98517406
991232	44.51881417
999424	44.56979191
1007616	44.62212677
1015808	44.99117592
1024000	44.08262989
1032192	45.05148741
1040384	44.76370404
1048576	44.19694157
1056768	44.311137
1064960	44.69590283
1073152	44.38535432
1081344	44.37201497
1089536	44.49946467
1097728	44.81101789
1105920	44.53164584
1114112	44.58478452
1122304	44.30468168
1130496	44.51750764
1138688	44.65570771
1146880	44.57735572
1155072	44.72442144
1163264	44.76174145
1171456	44.7968042
1179648	44.81536071
1187840	44.8532032
1196032	44.90472816
1204224	44.43213913
1212416	44.92384801
1220608	44.94449807
1228800	44.99424074
1236992	44.58380574
1245184	43.80625646
1253376	44.89268009
1261568	45.08281186
1269760	45.13034809
1277952	45.05045651
1286144	45.07432383
1294336	44.36367884
1302528	44.72483258
1310720	44.84144067
1318912	44.33131851
1327104	44.44376163
1335296	45.15575689
1343488	45.16691931
1351680	44.53181677
1359872	44.98664493
1368064	45.25921879
1376256	44.99948572
1384448	44.91775532
1392640	45.08690634
1400832	41.37054069
1409024	44.39800436
1417216	44.75520713
1425408	45.07958879
1433600	44.35464249
1441792	45.21687658
1449984	45.07064633
1458176	44.87045044
1466368	45.13126896
1474560	44.95827872
1482752	44.95509458
1490944	45.00743859
1499136	44.97994337
1507328	45.00626174
1515520	44.94689949
1523712	45.04975818
1531904	44.96160712
1540096	44.72986966
1548288	44.83262487
1556480	44.83974746
1564672	44.81851084
1572864	45.16847842
1581056	41.87204943
1589248	45.20475424
1597440	43.76939321
1605632	44.25833863
1613824	44.92957233
1622016	45.02357598
1630208	45.32220214
1638400	45.01065852
1646592	45.25005043
1654784	45.24570659
1662976	45.20401038
1671168	45.0695662
1679360	45.00035122
1687552	45.09695407
1695744	45.47515607
1703936	44.88454314
1712128	45.69352717
1720320	45.07706891
1728512	44.90187132
1736704	45.24284309
1744896	45.25721396
1753088	45.08102788
1761280	42.32016881
1769472	45.03602882
1777664	45.4592685
1785856	44.7660665
1794048	45.35168054
1802240	45.36636224
1810432	45.37734237
1818624	45.4072416
1826816	45.25162338
1835008	45.09728128
1843200	45.16476105
1851392	45.17860341
1859584	44.80753683
1867776	45.4226699
1875968	44.97165804
1884160	45.2408228
1892352	45.26429646
1900544	45.27967224
1908736	45.29605345
1916928	45.31006023
1925120	45.25803629
1933312	45.51232998
1941504	45.36809027
1949696	45.52605161
1957888	45.02284674
1966080	45.41601066
1974272	45.40398621
1982464	45.12016133
1990656	45.56541619
1998848	45.20500842
2007040	45.20055023
2015232	44.71036408
2023424	45.67740141
2031616	45.24860459
2039808	45.26403658
2048000	45.55818619
2056192	45.25901863
2064384	45.15792371
2072576	45.59123726
2080768	45.36025327
2088960	45.63480701
2097152	45.64021816
2105344	45.12850914
2113536	45.40207231
2121728	45.4276301
2129920	45.43065465
2138112	44.6194118
2146304	45.40438322
2154496	43.33686619
2162688	45.48361487
2170880	45.51037568
2179072	45.50206915
2187264	45.18830831
2195456	45.02978687
2203648	45.56233062
2211840	45.31515178
2220032	45.31263376
2228224	45.102409
2236416	45.35582894
2244608	45.13610678
2252800	45.78644801
2260992	45.37658621
2269184	45.32637609
2277376	45.57879163
2285568	43.24090422
2293760	45.58146319
2301952	43.13160635
2310144	45.39062983
2318336	45.74290355
2326528	45.77384882
2334720	45.76131412
2342912	45.89829708
2351104	45.6871345
2359296	45.6722962
2367488	45.82995027
2375680	45.26271102
2383872	45.55713083
2392064	45.63595263
2400256	45.51001034
2408448	45.62542211
2416640	45.28941008
2424832	45.90115125
2433024	45.77185213
2441216	45.78236844
2449408	45.79551247
2457600	45.79515035
2465792	45.61357994
2473984	45.56273294
2482176	45.60703414
2490368	44.2807868
2498560	45.99935329
2506752	45.65746753
2514944	45.24158713
2523136	45.77578663
2531328	45.60686352
2539520	45.90188014
2547712	45.64422047
2555904	45.4978161
2564096	45.09483458
2572288	45.44254673
2580480	45.55098471
2588672	45.51614152
2596864	44.87095284
2605056	45.93888683
2613248	45.59685859
2621440	45.78922305
2629632	45.60239485
2637824	45.4059347
2646016	43.66942113
2654208	43.88740551
2662400	43.87300641
2670592	43.62955032
2678784	45.45383781
2686976	45.68957832
2695168	45.61740172
2703360	45.89207519
2711552	43.74418506
2719744	45.43344602
2727936	45.52245009
2736128	45.32683088
2744320	45.73503713
2752512	45.56816998
2760704	45.53542088
2768896	45.78218732
2777088	45.91843369
2785280	45.02576533
2793472	44.05885126
2801664	45.00833839
2809856	45.81367219
2818048	44.16090179
2826240	43.54512335
2834432	45.75441358
2842624	45.58189293
2850816	45.72478515
2859008	45.67718455
2867200	45.87261777
2875392	45.61797145
2883584	45.90371904
2891776	44.13700527
2899968	45.532936
2908160	45.91479869
2916352	45.48688342
2924544	45.58483427
2932736	44.33572697
2940928	45.57873568
2949120	45.7637047
2957312	45.79098407
2965504	45.23769535
2973696	45.43679404
2981888	44.08572979
2990080	45.54920612
2998272	45.77050519
3006464	45.66748694
3014656	44.23349129
3022848	44.00299936
3031040	44.12831082
3039232	44.09678376
3047424	45.65627209
3055616	45.70218155
3063808	45.33271791
3072000	45.16940333
3080192	45.69637385
3088384	44.93230359
3096576	45.75367191
3104768	44.76299001
3112960	45.86429576
3121152	45.61432074
3129344	45.61102535
3137536	45.95447076
3145728	45.79243814
3153920	44.74712875
3162112	45.81902577
3170304	45.83535467
3178496	45.92663859
3186688	45.49699088
3194880	45.0767831
3203072	45.16296554
3211264	44.5674952
3219456	44.54634815
3227648	45.55258757
3235840	45.97299814
3244032	45.10431398
3252224	45.06185619
3260416	45.73686456
3268608	45.97011459
3276800	44.24653461
3284992	45.78595648
3293184	45.89812352
3301376	45.69177575
3309568	45.73678796
3317760	45.68647482
3325952	46.02723724
3334144	45.8955197
3342336	45.76190886
3350528	44.34361903
3358720	45.86770055
3375104	45.94276335
3383296	46.04507378
3391488	45.7912732
3403776	45.96173859
3411968	45.53911312
3420160	45.84220531
3428352	46.07309692
3436544	45.6206761
3444736	45.83789714
3452928	45.88352399
3461120	45.62682291
3469312	45.83492069
3477504	45.69563285
3485696	45.19794896
3493888	44.5506371
3502080	45.05022863
3510272	45.76301742
3518464	44.40036455
3526656	45.02685923
3534848	45.47543167
3543040	43.81134601
3551232	44.19572948
3559424	45.95090561
3567616	45.81108874
3575808	44.35167904
3584000	45.79701674
3592192	45.99290126
3600384	45.99589752
3608576	45.92092885
3616768	45.38863777
3624960	45.65244305
3633152	44.70593074
3641344	44.48017535
3649536	44.55171079
3657728	46.17610169
3665920	44.64200207
3674112	44.46694396
3682304	45.9006202
3690496	44.24356372
3698688	45.3112355
3706880	45.05162867
3715072	45.75941867
3723264	44.64482171
3731456	44.63641752
3739648	45.8630983
3747840	44.66768415
3756032	44.09142243
3764224	44.67480244
3772416	44.12840225
3780608	45.82912281
3788800	45.60381222
3796992	45.83662975
3805184	45.8201019
3813376	44.73869144
3821568	45.20124583
3829760	45.96802867
3837952	44.65511194
3846144	45.8857444
3854336	44.25080056
3862528	44.52226056
3870720	44.64042773
3878912	45.89430604
3887104	45.40704618
3895296	45.92406757
3903488	45.8941274
3911680	44.57111665
3919872	44.75375614
3928064	44.68412656
3936256	46.02631498
3944448	45.95026874
3952640	46.04907524
3960832	44.7239933
3969024	46.05261157
3977216	44.76324439
3985408	44.80415473
3993600	45.86015015
4001792	44.4212381
4009984	44.70731187
4018176	44.69101697
4026368	44.69456019
4034560	44.58982791
4042752	45.90116971
4050944	45.36923678
4059136	44.70653028
4067328	45.98584766
4075520	45.77241385
4083712	44.9735698
4091904	44.75010894
4100096	44.75347942
4108288	44.78292737
4116480	44.70615114
4124672	45.37174008
4132864	45.02920427
4141056	46.08996616
4149248	44.7891435
4157440	44.5758522
4165632	44.96040301
4173824	45.28663462
4182016	43.96786703
4190208	44.87119205


==> micro-pipe.txt <==
x	y	dy
4096	0.74786	0.60889
8192	5.204	0.99861
12288	7.32288	1.35896
16384	9.17358	1.64388
20480	8.12249	2.33927
24576	9.34878	6.20535
28672	10.49161	1.48926
32768	11.46871	2.0709
36864	12.26091	7.68413
40960	13.32791	5.32429
45056	14.0056	8.7424
49152	14.81125	2.5219
53248	15.72536	2.9482
57344	16.0853	10.05758
61440	16.71095	6.33004
65536	17.54088	5.12392
69632	10.31084	8.79597
73728	13.37013	11.569
77824	13.14156	9.18368
81920	13.51557	6.5915
86016	14.54823	2.88539
90112	14.43342	7.12263
94208	15.48764	13.29007
98304	14.98829	12.67838
102400	15.47911	6.95037
106496	16.67698	14.16654
110592	15.97274	13.38119
114688	16.55218	11.58024
118784	17.07334	2.64611
122880	17.97091	6.48218
126976	18.25059	13.14102
131072	17.79988	3.06094
135168	10.29108	3.0347
139264	15.145	7.08125
143360	15.10893	4.41709
147456	15.46478	1.26771
151552	15.87673	5.79632
155648	15.6797	1.61045
159744	16.17107	6.23265
163840	16.1099	4.06795
167936	16.53806	13.00955
172032	16.57634	2.74636
176128	16.88665	6.41149
180224	17.08804	4.60816
184320	17.19901	9.52961
188416	17.50917	3.61076
192512	17.81589	1.67711
196608	17.66216	6.62132
200704	12.02395	8.81469
204800	15.57467	11.67106
208896	15.85572	6.51728
212992	16.49304	12.17258
217088	16.6803	5.03778
221184	16.50657	12.03672
225280	17.18355	4.86701
229376	17.16244	1.47661
233472	17.26038	2.92128
237568	17.11431	2.57932
241664	17.21434	8.6697
245760	17.25727	12.3403
249856	17.98214	2.46304
253952	17.57479	5.04432
258048	18.383	9.43155
262144	18.18024	8.56482
266240	14.10584	5.27108
270336	16.15556	4.39916
274432	16.5602	4.75302
278528	17.15076	2.54149
282624	16.93563	5.06154
286720	16.81286	11.46799
290816	16.9757	7.20997
294912	17.44349	3.42697
299008	17.38101	11.70168
303104	17.12911	11.42866
307200	17.76283	2.47022
311296	17.93269	7.30593
315392	18.00595	12.13031
319488	18.07732	4.19242
323584	17.89859	4.83927
327680	18.11178	4.62086
331776	14.15677	4.5711
335872	16.88217	3.43563
339968	16.70511	10.57339
344064	17.06469	3.48305
348160	17.23213	4.30188
352256	17.04161	10.78145
356352	17.49806	3.31193
360448	17.30905	6.71154
364544	17.37677	11.08365
368640	17.48807	10.93053
372736	17.62434	11.24875
376832	17.49949	4.41064
380928	18.28788	7.35105
385024	18.09681	4.67973
389120	18.13688	11.32001
393216	18.24171	11.64837
397312	14.25896	8.82871
401408	17.15248	3.79258
405504	17.12487	3.61463
409600	17.09126	2.62141
413696	17.32822	3.49721
417792	17.62507	3.60159
421888	17.25975	10.28667
425984	17.62631	10.63123
430080	17.7118	10.58065
434176	17.80634	3.79704
438272	17.73933	10.44423
442368	17.7899	10.49505
446464	18.0918	2.68973
450560	18.16458	2.47424
454656	18.16486	3.49268
458752	18.30521	6.81775
462848	14.86098	8.14647
466944	17.09151	3.00105
471040	17.39588	2.46622
475136	17.61574	3.32969
479232	17.28569	2.89485
483328	17.63436	10.22622
487424	17.82747	3.41386
491520	17.30305	2.7459
495616	17.6729	3.11257
499712	18.06555	10.57027
503808	18.0102	3.31148
507904	18.1856	3.25136
512000	18.00106	2.2725
516096	17.94303	11.1215
520192	18.36562	6.72103
524288	18.33131	10.34244
528384	15.28496	3.78839
532480	17.27586	3.92374
536576	17.27743	9.14409
540672	17.62112	3.4181
544768	17.67698	2.53345
548864	17.58747	3.78433
552960	17.76886	9.94059
557056	17.67954	9.80935
561152	17.66726	3.68621
565248	17.91475	9.63443
569344	18.05925	2.26092
573440	17.8523	2.45005
577536	17.82916	5.38644
581632	18.24513	3.42384
585728	18.29545	9.69809
589824	18.11201	3.68341
593920	15.37174	7.54067
598016	17.44808	3.53068
602112	17.7712	5.28528
606208	17.56569	8.96074
610304	17.75973	3.10333
614400	17.43903	8.74796
618496	17.85239	3.38519
622592	17.95061	5.49081
626688	17.67066	2.49143
630784	17.73094	3.95015
634880	18.01128	9.0075
638976	18.07066	4.88898
643072	17.85462	5.09713
647168	17.9248	4.97908
651264	18.23846	1.70112
655360	18.32889	9.07357
659456	16.86524	8.465
663552	17.57113	8.45125
667648	17.86364	2.19525
671744	17.67191	9.94304
675840	17.71121	4.1387
679936	17.91635	2.40886
684032	17.63423	2.39079
688128	17.9567	2.7553
692224	17.9612	2.41298
696320	17.87089	4.57144
700416	18.08447	4.5195
704512	18.14331	4.56929
708608	17.98137	3.27417
712704	18.22234	2.47004
716800	18.23683	5.06225
720896	18.06853	2.40545
724992	15.98771	3.04019
729088	17.63507	4.15195
733184	17.48496	2.09759
737280	17.87571	5.05837
741376	17.92937	3.97466
745472	17.90894	8.49105
749568	17.80562	1.75074
753664	17.75399	1.31817
757760	17.76061	8.39103
761856	18.07716	1.42395
765952	18.22454	8.34269
770048	18.19154	2.5351
774144	17.89674	8.26544
778240	18.31587	2.13059
782336	18.39707	4.41134
786432	18.21753	8.31099
790528	17.4785	3.74939
794624	17.76613	8.25309
798720	17.62699	7.83836
802816	17.80653	1.84972
806912	18.04543	2.62426
811008	17.91196	3.38996
815104	18.12398	8.10806
819200	17.96553	8.48035
823296	18.03412	2.03422
827392	17.84722	4.0511
831488	17.9262	8.04297
835584	18.17489	2.3573
839680	18.18021	1.20419
843776	18.17117	1.93045
847872	18.10786	4.00099
851968	18.28918	4.51786
856064	16.48368	2.97304
860160	17.58559	7.4915
864256	17.9062	7.7947
868352	17.82172	7.95996
872448	17.6481	1.42591
876544	17.75568	7.62434
880640	17.80316	4.0762
884736	17.55218	7.65624
888832	18.16397	2.26962
892928	18.01616	2.13863
897024	18.02566	7.50511
901120	18.10571	3.62099
905216	18.3225	7.63384
909312	18.34021	8.73707
913408	18.34947	7.30954
917504	18.23083	3.40249
921600	16.88777	2.92113
925696	17.87464	1.54689
929792	17.93122	3.51104
933888	18.1014	7.6302
937984	18.00455	1.65397
942080	17.98532	1.99939
946176	18.03548	3.29868
950272	18.01853	3.33349
954368	17.69086	7.94301
958464	17.97308	2.02747
962560	18.01682	8.84367
966656	18.2664	1.98087
970752	18.21654	7.66393
974848	18.1228	7.36778
978944	18.04484	2.80074
983040	17.99258	7.15426
987136	16.88258	2.77487
991232	18.06301	3.29156
995328	17.79993	3.3203
999424	17.87351	1.72108
1003520	17.82847	6.78784
1007620	17.60543	1.02818
1011710	17.44059	2.43297
1015810	17.81316	2.14363
1019900	17.76359	8.13869
1024000	17.88392	6.75399
1028100	17.53583	3.50784
1032190	17.94724	3.34321
1036290	18.0033	1.1487
1040380	18.35215	7.36027
1044480	18.38659	2.59712
1048580	17.21508	2.94922
1052670	17.3104	3.10108
1056770	17.89332	2.20252
1060860	18.00316	1.77269
1064960	17.57003	6.81159
1069060	17.81777	1.35248
1073150	17.58439	3.03994
1077250	18.24617	2.16914
1081340	17.97576	6.6187
1085440	18.02576	6.952
1089540	17.57925	6.4695
1093630	18.28175	1.73533
1097730	18.30824	2.96234
1101820	17.87042	6.44672
1105920	17.82615	1.14325
1110020	18.40909	4.0313
1114110	18.13791	2.91943
1118210	16.90633	6.21316
1122300	16.75387	3.0848
1126400	17.41627	1.19923
1130500	18.02169	2.9101
1134590	17.86768	7.3959
1138690	18.15693	2.40481
1142780	18.05138	2.8098
1146880	17.78695	2.14174
1150980	18.19909	4.02395
1155070	18.15366	6.79633
1159170	17.98025	2.70179
1163260	18.13643	6.42038
1167360	18.31542	2.43832
1171460	18.27223	7.25295
1175550	18.11014	2.64054
1179650	16.68013	2.21638
1183740	17.26626	6.42236
1187840	17.75343	3.34058
1191940	17.67544	2.42848
1196030	18.08571	6.75474
1200130	17.6868	6.27993
1204220	17.77502	2.06017
1208320	18.02867	2.72006
1212420	18.24072	6.36432
1216510	18.39398	2.13129
1220610	17.98008	6.6459
1224700	17.81062	6.06645
1228800	17.87911	6.25336
1232900	18.00135	6.05815
1236990	18.14283	1.57098
1241090	18.06795	2.22554
1245180	17.77419	2.49944
1249280	17.27641	6.15079
1253380	18.09612	6.38992
1257470	17.69678	6.05425
1261570	18.22276	1.23181
1265660	17.88226	6.08425
1269760	17.80944	5.81392
1273860	18.12558	2.6214
1277950	18.17458	2.15981
1282050	17.63737	5.82697
1286140	18.07252	1.66866
1290240	18.19262	1.93834
1294340	18.16172	6.19964
1298430	18.53159	4.03816
1302530	18.3321	7.15949
1306620	18.15618	2.38853
1310720	18.16463	2.18838
1314820	17.67433	2.58606
1318910	17.20279	5.92994
1323010	18.0305	6.30109
1327100	18.0924	5.94815
1331200	18.37271	6.88676
1335300	17.76595	1.82909
1339390	18.609	6.66676
1343490	18.06289	2.32097
1347580	18.02809	5.91165
1351680	17.94061	5.79739
1355780	18.95175	8.12189
1359870	18.0377	6.11256
1363970	17.778	1.44843
1368060	18.32707	1.82939
1372160	18.94264	1.74103
1376260	17.93542	5.70307
1380350	18.17006	2.10828
1384450	17.49345	5.54437
1388540	17.84989	5.61571
1392640	18.21005	5.95345
1396740	18.30596	5.52538
1400830	17.96314	6.24136
1404930	18.23071	2.00724
1409020	18.52279	1.1797
1413120	18.00222	5.64194
1417220	18.13785	6.30372
1421310	18.39132	6.08329
1425410	18.34435	6.40309
1429500	17.72163	5.49438
1433600	18.07077	5.4864
1437700	18.2351	5.55373
1441790	18.38461	1.299
1445890	18.50955	2.78221
1449980	17.60655	1.70634
1454080	17.80714	1.64467
1458180	18.30231	5.92703
1462270	18.16746	6.04735
1466370	18.05553	5.54038
1470460	18.32385	6.02655
1474560	18.54479	6.22698
1478660	17.93991	6.09412
1482750	18.38645	1.86118
1486850	18.42796	5.77264
1490940	17.99905	5.72107
1495040	18.13283	1.34506
1499140	18.11931	5.49002
1503230	18.66339	2.67015
1507330	18.06919	1.91649
1511420	17.75702	5.48224
1515520	18.16851	5.5546
1519620	18.08682	1.25668
1523710	18.00299	5.89448
1527810	18.00553	5.48276
1531900	18.00687	1.0793
1536000	18.44659	5.54222
1540100	18.16584	1.65251
1544190	17.95809	5.28302
1548290	18.38	1.58794
1552380	18.38179	1.79847
1556480	18.32856	6.10534
1560580	18.43482	1.74117
1564670	18.48804	1.14821
1568770	18.64209	6.42611
1572860	19.24208	6.20128
1576960	18.24816	6.20659
1581060	18.81016	6.18236
1585150	18.4963	5.77714
1589250	17.84864	5.74323
1593340	17.98961	5.10376
1597440	18.37335	5.90464
1601540	18.25518	5.68053
1605630	18.63545	6.25895
1609730	18.17971	5.49381
1613820	18.05498	6.02167
1617920	18.38842	5.55906
1622020	18.27658	5.39996
1626110	18.00138	5.23811
1630210	18.10862	5.01729
1634300	18.22004	5.352
1638400	18.39669	5.348
1642500	17.83845	5.72723
1646590	18.03892	5.89772
1650690	18.29639	5.97636
1654780	18.71249	6.07889
1658880	18.24142	1.43625
1662980	18.5292	5.38138
1667070	18.54633	5.21045
1671170	18.23215	5.44735
1675260	18.60227	5.55976
1679360	18.31123	5.35222
1683460	18.39684	5.3742
1687550	18.14473	5.37242
1691650	18.94059	5.78909
1695740	18.83157	1.93628
1699840	18.37355	5.03817
1703940	18.54387	5.85539
1708030	18.13154	5.68577
1712130	18.71351	2.071
1716220	18.79284	6.15886
1720320	18.60506	5.47466
1724420	18.27743	5.24785
1728510	18.49766	5.3463
1732610	18.24421	5.29379
1736700	18.68873	5.49403
1740800	19.0074	6.36348
1744900	19.24699	6.42447
1748990	18.60023	5.75091
1753090	19.24527	5.77793
1757180	18.39366	5.1184
1761280	17.79345	5.09522
1765380	18.36193	5.25798
1769470	18.75539	6.1179
1773570	18.38486	5.43864
1777660	18.32532	5.53069
1781760	19.05478	6.57861
1785860	18.4319	4.84351
1789950	19.2789	6.29084
1794050	18.44402	5.05215
1798140	18.74486	5.58191
1802240	18.08198	4.83394
1806340	18.86764	5.50156
1810430	18.34241	5.4499
1814530	18.80677	5.63756
1818620	18.61657	5.1924
1822720	18.4455	5.32878
1826820	18.69414	5.54477
1830910	18.95741	6.09425
1835010	18.25299	5.01324
1839100	18.14086	6.02955
1843200	18.48819	4.99218
1847300	18.81112	5.64633
1851390	18.53359	5.92478
1855490	18.41348	5.29669
1859580	18.41257	5.61704
1863680	18.60006	5.23445
1867780	18.54778	4.9067
1871870	18.69524	5.7257
1875970	18.81517	5.92828
1880060	18.57418	5.2778
1884160	18.90112	5.89412
1888260	18.76088	5.41992
1892350	18.24709	5.25788
1896450	18.33429	5.04381
1900540	18.60032	5.52125
1904640	18.35462	4.9149
1908740	17.8738	4.89822
1912830	18.66287	6.00263
1916930	18.55422	5.19208
1921020	18.5324	5.06515
1925120	18.72323	5.72897
1929220	18.36857	5.03354
1933310	18.79426	5.73381
1937410	18.72302	5.54504
1941500	18.52502	5.19395
1945600	18.71468	5.11457
1949700	18.40704	5.38437
1953790	18.72899	4.67559
1957890	18.96102	6.27395
1961980	18.56497	5.29081
1966080	18.63171	4.99319
1970180	18.26013	4.66821
1974270	18.57944	5.54958
1978370	18.45543	5.31236
1982460	18.14457	4.37787
1986560	17.76565	4.47978
1990660	17.85235	4.25467
1994750	18.50643	5.34675
1998850	18.32706	4.88924
2002940	18.54671	5.09558
2007040	18.57428	5.64218
2011140	18.55137	5.12948
2015230	18.61545	5.32676
2019330	18.71273	5.24348
2023420	18.90852	5.44824
2027520	18.34826	4.61689
2031620	18.50011	4.88966
2035710	18.31845	5.91142
2039810	18.84096	5.45534
2043900	18.2528	5.07365
2048000	18.82649	5.45895
2052100	18.39251	5.41853
2056190	18.58611	5.01026
2060290	18.56422	5.24603
2064380	18.54893	5.4873
2068480	18.6136	5.5282
2072580	18.41642	5.08366
2076670	18.39345	4.206
2080770	18.69362	4.95238
2084860	18.4019	5.24612
2088960	18.76548	5.49315
2093060	19.25846	5.71081
2097150	18.52256	4.64827
2101250	18.60488	5.51446
2105340	18.29783	5.21353
2109440	18.58048	5.2727
2113540	18.72818	4.56572
2117630	18.53321	5.66934
2121730	18.49589	5.09593
2125820	18.76007	5.24333
2129920	18.35057	5.00967
2134020	19.01108	5.08967
2138110	18.84272	4.78684
2142210	18.52967	4.84756
2146300	18.64021	5.51002
2150400	18.45275	3.98262
2154500	18.76832	4.52601
2158590	18.96722	4.78393
2162690	18.52365	4.63135
2166780	18.24503	4.92456
2170880	18.50463	4.81191
2174980	18.74093	4.74495
2179070	18.69716	4.89012
2183170	18.70969	4.82992
2187260	18.59271	5.26127
2191360	18.72355	4.68119
2195460	18.88811	6.1465
2199550	18.5365	4.82956
2203650	18.71359	5.86921
2207740	18.83335	4.87874
2211840	18.89453	5.17367
2215940	18.7745	4.74074
2220030	19.20012	5.04938
2224130	18.46509	4.1211
2228220	18.36913	4.90571
2232320	18.52715	5.1056
2236420	19.05297	5.27214
2240510	18.70442	4.7381
2244610	18.45612	5.24384
2248700	18.80463	5.1327
2252800	18.64268	4.93053
2256900	18.08099	4.75734
2260990	18.72605	4.75352
2265090	18.95916	5.4068
2269180	18.64124	4.90704
2273280	18.52031	4.36259
2277380	18.48627	4.09051
2281470	18.80873	4.90259
2285570	18.50213	4.37725
2289660	18.92471	4.6121
2293760	18.77333	5.17415
2297860	17.92623	0.93914
2301950	18.63683	5.51414
2306050	18.81897	4.85941
2310140	18.55321	4.68256
2314240	18.99582	4.79547
2318340	18.42931	4.11616
2322430	18.75809	4.80423
2326530	18.25235	4.63944
2330620	18.61949	4.58948
2334720	18.86787	4.97761
2338820	18.03273	4.31507
2342910	19.06336	5.30942
2347010	18.62196	4.44179
2351100	18.92692	4.74279
2355200	19.19313	4.86741
2359300	18.67531	4.69316
2363390	17.74466	4.19436
2367490	18.89224	4.89782
2371580	18.49857	4.32346
2375680	18.66995	4.90071
2379780	18.39807	3.87013
2383870	18.64711	4.7676
2387970	18.56606	4.91671
2392060	18.74462	5.29643
2396160	19.10211	5.6106
2400260	19.01938	4.95907
2404350	18.49022	4.09813
2408450	18.63777	4.57518
2412540	18.69123	4.59242
2416640	18.85111	4.28695
2420740	18.52711	4.35396
2424830	18.72136	4.60149
2428930	18.69927	4.27401
2433020	18.43782	4.93749
2437120	18.46694	4.64269
2441220	18.97745	5.76291
2445310	18.37979	3.66217
2449410	18.69371	4.43775
2453500	18.83855	4.71842
2457600	18.73563	4.81346
2461700	19.21508	4.75701
2465790	18.74741	4.98164
2469890	18.88213	4.51381
2473980	18.50571	4.49287
2478080	18.32424	3.38151
2482180	19.00647	4.73138
2486270	18.44439	4.35506
2490370	18.64779	4.72139
2494460	18.41475	4.18245
2498560	18.68673	4.89562
2502660	18.67175	4.29621
2506750	19.06041	4.17358
2510850	18.95944	4.69412
2514940	18.86524	4.70571
2519040	1.3551	0.03355
2523140	1.34816	0.14888
2527230	1.34516	0.02985
2531330	1.35139	0.03556
2535420	1.36302	0.03428
2539520	1.3559	0.03505
2543620	1.35989	0.0319
2547710	1.35511	0.03271
2551810	1.36204	0.15515
2555900	1.36368	0.03486
2560000	1.36262	0.03482
2564100	1.37447	0.04375
2568190	1.37747	0.04053
2572290	1.36933	0.03852
2576380	1.37585	0.03549
2580480	1.37964	0.03106
2584580	1.38533	0.03557
2588670	1.38729	0.03734
2592770	1.38317	0.03392
2596860	1.3882	0.04054
2600960	1.38699	0.03407
2605060	1.38829	0.0376
2609150	1.39179	0.02808
2613250	1.39647	0.03921
2617340	1.4	0.03696
2621440	1.40096	0.03278
2625540	1.39557	0.02858
2629630	1.40289	0.03712
2633730	1.40978	0.03088
2637820	1.40412	0.14062
2641920	1.40917	0.03923
2646020	1.4105	0.03537
2650110	1.4067	0.03288
2654210	1.41674	0.03742
2658300	1.4192	0.02945
2662400	1.42159	0.03031
2666500	1.4185	0.02777
2670590	1.4267	0.03206
2674690	1.42842	0.03557
2678780	1.42881	0.0344
2682880	1.43096	0.04101
2686980	1.42815	0.0389
2691070	1.43331	0.03197
2695170	1.43038	0.03246
2699260	1.43152	0.03653
2703360	1.43452	0.03014
2707460	1.44625	0.03594
2711550	1.44859	0.03629
2715650	1.43978	0.03934
2719740	1.44079	0.03943
2723840	1.44352	0.03841
2727940	1.45225	0.03274
2732030	1.45983	0.04249
2736130	1.44599	0.02914
2740220	1.4584	0.03428
2744320	1.46071	0.03212
2748420	1.463	0.03552
2752510	1.46474	0.16185
2756610	1.46125	0.03726
2760700	1.4632	0.03558
2764800	1.47315	0.03585
2768900	1.47051	0.03403
2772990	1.47002	0.03179
2777090	1.47287	0.03341
2781180	1.47449	0.02843
2785280	1.47648	0.03321
2789380	1.47719	0.03644
2793470	1.48113	0.04098
2797570	1.48217	0.04143
2801660	1.48317	0.03427
2805760	1.4888	0.03384
2809860	1.4856	0.03256
2813950	1.49034	0.03797
2818050	1.49464	0.03594
2822140	1.49677	0.0354
2826240	1.49918	0.0404
2830340	1.49943	0.03955
2834430	1.50743	0.04159
2838530	1.50446	0.0356
2842620	1.50556	0.03193
2846720	1.50495	0.03324
2850820	1.51756	0.04412
2854910	1.51102	0.03554
2859010	1.52042	0.03781
2863100	1.51606	0.03799
2867200	1.51002	0.15648
2871300	1.52601	0.04159
2875390	1.52846	0.0361
2879490	1.519	0.04264
2883580	1.5303	0.04121
2887680	1.53693	0.03942
2891780	1.53302	0.03419
2895870	1.52965	0.03651
2899970	1.53701	0.03916
2904060	1.53017	0.03626
2908160	1.54581	0.03643
2912260	1.54582	0.03864
2916350	1.53765	0.03469
2920450	1.55059	0.04336
2924540	1.54981	0.03437
2928640	1.5436	0.04324
2932740	1.55111	0.03909
2936830	1.54739	0.03163
2940930	1.5471	0.04374
2945020	1.55328	0.04013
2949120	1.56192	0.046
2953220	1.55791	0.17152
2957310	1.54684	0.02908
2961410	1.56947	0.04575
2965500	1.56645	0.03841
2969600	1.56802	0.03229
2973700	1.56038	0.03215
2977790	1.56087	0.03396
2981890	1.57706	0.04658
2985980	1.58233	0.03417
2990080	1.56804	0.033
2994180	1.57725	0.03414
2998270	1.58286	0.03645
3002370	1.57512	0.03302
3006460	1.58925	0.03838
3010560	1.59062	0.03721
3014660	1.5845	0.03606
3018750	1.59191	0.04161
3022850	1.57872	0.03279
3026940	1.58712	0.04011
3031040	1.58694	0.02859
3035140	1.59785	0.04036
3039230	1.59475	0.03294
3043330	1.60766	0.03486
3047420	1.60243	0.03698
3051520	1.60276	0.03997
3055620	1.60999	0.0374
3059710	1.61605	0.03684
3063810	1.61241	0.03937
3067900	1.62346	0.14837
3072000	1.61757	0.04203
3076100	1.62284	0.04266
3080190	1.62724	0.04554
3084290	1.62591	0.03499
3088380	1.60997	0.03652
3092480	1.6328	0.04055
3096580	1.62599	0.0426
3100670	1.62116	0.03475
3104770	1.62115	0.03457
3108860	1.6351	0.0515
3112960	1.63516	0.03705
3117060	1.6348	0.03228
3121150	1.63986	0.04279
3125250	1.63963	0.17767
3129340	1.63142	0.03822
3133440	1.65516	0.04192
3137540	1.6475	0.03849
3141630	1.64809	0.04381
3145730	1.64674	0.0327
3149820	1.65197	0.04321
3153920	1.66121	0.05048
3158020	1.64812	0.04537
3162110	1.65474	0.03985
3166210	1.6524	0.04426
3170300	1.65652	0.03488
3174400	1.67052	0.03715
3178500	1.66929	0.03623
3182590	1.66619	0.17371
3186690	1.66468	0.03052
3190780	1.66722	0.03824
3194880	1.67651	0.04443
3198980	1.68273	0.03817
3203070	1.66651	0.03815
3207170	1.68397	0.03717
3211260	1.68605	0.04417
3215360	1.69123	0.04695
3219460	1.68575	0.0375
3223550	1.68368	0.03583
3227650	1.68559	0.0356
3231740	1.69122	0.04759
3235840	1.6961	0.04686
3239940	1.70087	0.04508
3244030	1.68917	0.03914
3248130	1.69876	0.03924
3252220	1.69621	0.03832
3256320	1.70605	0.04568
3260420	1.69933	0.03304
3264510	1.70741	0.03901
3268610	1.71327	0.03723
3272700	1.71502	0.04758
3276800	1.70686	0.03605
3280900	1.714	0.0435
3284990	1.72364	0.0404
3289090	1.71312	0.04349
3293180	1.7176	0.03355
3297280	1.73213	0.04052
3301380	1.72372	0.04547
3305470	1.73724	0.03777
3309570	1.72721	0.0382
3313660	1.7284	0.04049
3317760	1.73353	0.04253
3321860	1.73333	0.04372
3325950	1.72849	0.18334
3330050	1.73441	0.03699
3334140	1.73912	0.04056
3338240	1.74507	0.03469
3342340	1.73928	0.03885
3346430	1.74318	0.03758
3350530	1.74163	0.0344
3354620	1.75346	0.04718
3358720	1.75292	0.0361
3362820	1.75567	0.0381
3366910	1.75459	0.03937
3371010	1.75793	0.04245
3375100	1.76087	0.04673
3379200	1.75564	0.0356
3383300	1.76141	0.14692
3387390	1.7686	0.05056
3391490	1.76682	0.04133
3395580	1.76608	0.04693
3399680	1.77558	0.04378
3403780	1.77096	0.04466
3407870	1.77411	0.03604
3411970	1.78015	0.03654
3416060	1.77644	0.04954
3420160	1.78428	0.04686
3424260	1.7765	0.03205
3428350	1.77967	0.0396
3432450	1.79052	0.04074
3436540	1.78599	0.04438
3440640	1.78198	0.18611
3444740	1.79693	0.05586
3448830	1.79836	0.03878
3452930	1.79573	0.03616
3457020	1.78647	0.04376
3461120	1.79664	0.03932
3465220	1.80417	0.03291
3469310	1.80669	0.18971
3473410	1.79973	0.05495
3477500	1.80846	0.04606
3481600	1.80917	0.04093
3485700	1.80769	0.03623
3489790	1.80483	0.04026
3493890	1.8088	0.03805
3497980	1.81881	0.19386
3502080	1.82047	0.04308
3506180	1.82525	0.04247
3510270	1.82085	0.04421
3514370	1.82803	0.04021
3518460	1.82064	0.03949
3522560	1.82417	0.03569
3526660	1.82629	0.18596
3530750	1.82847	0.04259
3534850	1.84181	0.05329
3538940	1.84551	0.05355
3543040	1.83798	0.05097
3547140	1.8416	0.04998
3551230	1.84202	0.04942
3555330	1.83564	0.04143
3559420	1.83838	0.04101
3563520	1.84801	0.04471
3567620	1.85457	0.04801
3571710	1.85768	0.04681
3575810	1.85248	0.06034
3579900	1.86381	0.04901
3584000	1.86007	0.19038
3588100	1.86303	0.04131
3592190	1.86034	0.03822
3596290	1.87044	0.04308
3600380	1.87013	0.04074
3604480	1.87217	0.04198
3608580	1.87084	0.04514
3612670	1.87865	0.0428
3616770	1.86617	0.03631
3620860	1.87701	0.04495
3624960	1.86353	0.03833
3629060	1.87652	0.04443
3633150	1.87534	0.04108
3637250	1.8822	0.05035
3641340	1.88448	0.19206
3645440	1.88818	0.046
3649540	1.89531	0.0425
3653630	1.88918	0.04276
3657730	1.89868	0.04022
3661820	1.89768	0.04485
3665920	1.90252	0.05778
3670020	1.89781	0.04036
3674110	1.894	0.0495
3678210	1.90114	0.03811
3682300	1.90858	0.05559
3686400	1.90021	0.04262
3690500	1.91687	0.04714
3694590	1.92072	0.04573
3698690	1.90955	0.04865
3702780	1.9087	0.04383
3706880	1.92141	0.04006
3710980	1.91734	0.04666
3715070	1.92513	0.05858
3719170	1.92307	0.04838
3723260	1.91733	0.03907
3727360	1.92437	0.05274
3731460	1.93292	0.04796
3735550	1.93701	0.05658
3739650	1.9294	0.05056
3743740	1.93113	0.03909
3747840	1.93837	0.05435
3751940	1.94345	0.21145
3756030	1.92913	0.05236
3760130	1.94511	0.04456
3764220	1.94957	0.04787
3768320	1.94535	0.04131
3772420	1.95218	0.05543
3776510	1.94383	0.0454
3780610	1.94798	0.0487
3784700	1.9408	0.04431
3788800	1.94509	0.05128
3792900	1.95464	0.04659
3796990	1.95424	0.04793
3801090	1.95188	0.047
3805180	1.96303	0.04663
3809280	1.96637	0.21562
3813380	1.96193	0.04906
3817470	1.95966	0.0383
3821570	1.96049	0.05057
3825660	1.97345	0.0423
3829760	1.97408	0.04778
3833860	1.97944	0.0469
3837950	1.97772	0.04744
3842050	1.98463	0.05407
3846140	1.98993	0.05112
3850240	1.98679	0.04472
3854340	1.98698	0.05192
3858430	1.98172	0.04344
3862530	1.99606	0.05274
3866620	1.99125	0.05555
3870720	1.99184	0.04773
3874820	1.99667	0.04717
3878910	1.99474	0.05224
3883010	1.99258	0.04893
3887100	2.00681	0.05115
3891200	2.00596	0.05887
3895300	2.00388	0.0476
3899390	1.99625	0.04094
3903490	2.00373	0.04319
3907580	2.01116	0.0428
3911680	2.01698	0.04126
3915780	2.01015	0.05383
3919870	2.02053	0.04813
3923970	2.00632	0.05232
3928060	2.02305	0.05196
3932160	2.02485	0.05182
3936260	2.02212	0.04285
3940350	2.03044	0.0583
3944450	2.0232	0.0454
3948540	2.02253	0.05461
3952640	2.024	0.04539
3956740	2.02801	0.05085
3960830	2.02943	0.05606
3964930	2.03333	0.04374
3969020	2.03257	0.05218
3973120	2.04512	0.05335
3977220	2.04603	0.05201
3981310	2.04881	0.05156
3985410	2.04718	0.04066
3989500	2.05195	0.05912
3993600	2.05368	0.04797
3997700	2.05596	0.03729
4001790	2.05119	0.04532
4005890	2.05906	0.20745
4009980	2.05581	0.04155
4014080	2.05525	0.04397
4018180	2.05844	0.04375
4022270	2.05541	0.05892
4026370	2.06509	0.04909
4030460	2.07025	0.04781
4034560	2.06921	0.04351
4038660	2.0815	0.05405
4042750	2.06991	0.05207
4046850	2.07693	0.04658
4050940	2.07844	0.06226
4055040	2.06663	0.04501
4059140	2.07216	0.03569
4063230	2.08371	0.05398
4067330	2.0869	0.05584
4071420	2.07339	0.05157
4075520	2.08861	0.05791
4079620	2.0707	0.04647
4083710	2.08642	0.05262
4087810	2.08341	0.04655
4091900	2.09773	0.21307
4096000	2.10267	0.04165
4100100	2.08856	0.04435
4104190	2.10388	0.05323
4108290	2.09655	0.05399
4112380	2.11328	0.05732
4116480	2.10553	0.04782
4120580	2.1078	0.04941
4124670	2.12015	0.05929
4128770	2.11579	0.06389
4132860	2.10495	0.05705
4136960	2.12674	0.05905
4141060	2.11807	0.06036
4145150	2.12096	0.05871
4149250	2.12683	0.21939
4153340	2.12346	0.05903
4157440	2.11817	0.04758
4161540	2.13003	0.03989
4165630	2.12288	0.05533
4169730	2.141	0.05981
4173820	2.13137	0.04737
4177920	2.14336	0.22825
4182020	2.1265	0.03795
4186110	2.12869	0.04336
4190210	2.13998	0.04674
4194300	2.13925	0.04507
		

==> micro-tcp.txt <==
x	y	dy
16384	1.23479	0.55753
32768	1.76783	0.62415
49152	1.96511	0.81586
65536	2.10201	1.34113
81920	2.0945	0.39298
98304	2.36936	1.12362
114688	2.42178	0.61528
131072	2.36353	0.40635
147456	2.38879	1.23799
163840	2.4592	0.30725
180224	2.56521	1.06035
196608	2.59682	0.83309
212992	2.61343	0.80637
229376	2.65239	0.26501
245760	2.71691	0.89893
262144	2.64043	1.02882
278528	2.70859	0.73896
294912	2.7723	0.89949
311296	2.83364	0.88729
327680	2.82902	0.45615
344064	2.88401	0.75405
360448	2.85847	0.67394
376832	2.91397	0.74193
393216	2.90776	0.78824
409600	2.86242	0.66396
425984	2.87664	0.62755
442368	2.87587	0.79071
458752	2.84703	0.6685
475136	2.88144	0.68082
491520	2.93646	0.76576
507904	2.98022	0.77919
524288	2.94486	0.79301
540672	2.96627	0.8602
557056	2.97263	0.73077
573440	2.99208	0.52234
589824	3.01624	0.78127
606208	2.98868	0.5062
622592	3.02063	0.85311
638976	2.96483	0.75036
655360	2.92854	0.52561
671744	2.87239	0.61649
688128	2.97841	0.75945
704512	2.94699	0.737
720896	2.86739	0.62923
737280	2.99408	0.74778
753664	2.96671	0.67858
770048	2.88003	0.6794
786432	3.02344	0.73299
802816	2.82791	0.31801
819200	2.89991	0.64055
835584	2.84959	0.46664
851968	2.98652	0.61538
868352	2.91365	0.62647
884736	2.7717	0.53609
901120	2.92998	0.68567
917504	2.79113	0.37721
933888	2.72765	0.44866
950272	2.77276	0.68468
966656	2.75608	0.31347
983040	3.01831	0.72395
999424	3.14589	0.90995
1015810	3.02382	0.76182
1032190	2.74592	0.49747
1048580	2.82138	0.426
1064960	2.7483	0.51983
1081340	2.73285	0.61511
1097730	3.09242	0.73409
1114110	2.85784	0.55499
1130500	3.04256	0.55894
1146880	2.80039	0.54786
1163260	3.0735	0.7703
1179650	2.63652	0.24934
1196030	2.94074	0.6477
1212420	3.1649	0.72466
1228800	2.96008	0.67387
1245180	2.67436	0.41661
1261570	2.83469	0.51265
1277950	2.59894	0.18781
1294340	2.91295	0.68123
1310720	2.75084	0.50582
1327100	2.68599	0.49576
1343490	2.91383	0.62513
1359870	2.8365	0.5587
1376260	2.7589	0.33155
1392640	2.69782	0.32713
1409020	2.60594	0.35937
1425410	2.6647	0.65341
1441790	2.99421	0.69101
1458180	2.68059	0.42524
1474560	2.95364	0.53102
1490940	2.7354	0.3187
1507330	2.72119	0.46897
1523710	2.6978	0.38956
1540100	2.6985	0.38293
1556480	3.16622	0.75057
1572860	2.63397	0.27156
1589250	3.02193	0.69817
1605630	2.72487	0.33924
1622020	2.73078	0.36816
1638400	3.00245	0.59998
1654780	2.99316	0.67871
1671170	3.04945	0.74574
1687550	2.81854	0.55653
1703940	2.76456	0.40132
1720320	3.0514	0.74238
1736700	3.03051	0.65084
1753090	2.88237	0.65134
1769470	2.80463	0.41479
1785860	3.01456	0.67611
1802240	2.86666	0.53383
1818620	2.81235	0.62525
1835010	3.03494	0.65654
1851390	3.11335	0.75027
1867780	2.91437	0.65972
1884160	3.12055	0.81206
1900540	3.11741	0.79868
1916930	3.07069	0.84903
1933310	3.09186	0.64393
1949700	3.00071	0.63708
1966080	2.87958	0.65203
1982460	3.10917	0.79417
1998850	2.9713	0.59255
2015230	2.89353	0.68262
2031620	3.17295	0.92348
2048000	3.13869	0.78307
2064380	3.1017	0.73155
2080770	2.8794	0.66262
2097150	2.96997	0.74853
2113540	2.84228	0.63745
2129920	3.10371	0.80789
2146300	3.10682	0.738
2162690	3.0042	0.80894
2179070	2.92	0.53322
2195460	2.92835	0.67822
2211840	2.99008	0.69543
2228220	3.16495	0.86635
2244610	2.79057	0.48465
2260990	3.20708	0.85265
2277380	2.76576	0.51106
2293760	3.16599	0.75997
2310140	3.1999	0.86786
2326530	2.91794	0.6069
2342910	3.00001	0.65246
2359300	2.93584	0.60127
2375680	2.83938	0.56266
2392060	3.21673	0.89245
2408450	3.02372	0.63923
2424830	3.19935	1.02978
2441220	2.87953	0.56411
2457600	2.9631	0.71136
2473980	3.23355	0.89371
2490370	3.06079	0.76648
2506750	3.202	0.8085
2523140	3.09632	0.95105
2539520	3.04349	0.64542
2555900	3.07754	0.78776
2572290	3.09873	0.84416
2588670	3.18003	0.90296
2605060	3.23709	0.86538
2621440	2.89139	0.67178
2637820	3.20238	0.88447
2654210	3.0074	0.96512
2670590	3.15279	0.79414
2686980	3.10798	0.80155
2703360	3.26159	0.89009
2719740	3.23341	0.93946
2736130	3.21712	0.92938
2752510	2.98047	0.65266
2768900	3.10051	0.6236
2785280	2.67503	0.46376
2801660	3.10499	0.86626
2818050	3.15302	0.78896
2834430	2.96042	0.74907
2850820	3.15664	0.80744
2867200	3.1267	0.81432
2883580	2.94095	0.62791
2899970	3.13946	0.80902
2916350	3.11463	0.80864
2932740	3.00747	0.69121
2949120	3.16131	0.81823
2965500	3.00948	0.56342
2981890	2.9994	0.69466
2998270	2.98048	0.68502
3014660	3.14604	0.74472
3031040	3.27842	1.01562
3047420	3.17848	0.88781
3063810	3.03697	0.76189
3080190	3.13412	0.88177
3096580	3.1559	0.85362
3112960	3.2685	0.95219
3129340	3.08903	0.8634
3145730	3.17728	0.88933
3162110	2.99976	0.49275
3178500	3.07189	0.71842
3194880	2.91791	0.56852
3211260	3.11272	0.8374
3227650	3.22911	0.98143
3244030	3.05716	0.81448
3260420	3.17997	0.87922
3276800	3.23003	0.99846
3293180	3.26781	0.97772
3309570	3.05318	0.79067
3325950	3.23641	0.93969
3342340	3.06558	0.70274
3358720	2.90676	0.59969
3375100	2.93764	0.67578
3391490	3.08383	0.76949
3407870	3.03052	0.69842
3424260	3.09524	0.75853
3440640	3.04301	0.68608
3457020	3.10075	0.79196
3473410	3.32128	1.03309
3489790	3.1968	0.88487
3506180	3.09378	0.68381
3522560	3.11069	0.76591
3538940	2.95266	0.73665
3555330	3.02006	0.75043
3571710	3.06067	0.80235
3588100	3.23678	0.84618
3604480	3.26132	0.98624
3620860	3.10092	0.85293
3637250	2.90835	0.68371
3653630	2.99229	0.72873
3670020	3.07753	0.78062
3686400	3.10832	0.78202
3702780	3.11058	0.81986
3719170	3.2696	0.86606
3735550	3.0902	0.73982
3751940	3.13775	0.86704
3768320	3.08599	0.75017
3784700	3.12541	0.84211
3801090	2.92662	0.58535
3817470	3.12399	0.82075
3833860	3.14846	0.83189
3850240	3.10208	0.72774
3866620	3.03662	0.69076
3883010	3.11226	0.70654
3899390	3.13751	0.76373
3915780	3.13654	0.75983
3932160	3.11551	0.64143
3948540	3.02851	0.74651
3964930	3.16348	0.8525
3981310	3.28962	1.00066
3997700	3.03204	0.64571
4014080	3.16996	0.85995
4030460	3.12093	0.80155
4046850	3.28311	0.95115
4063230	3.11574	0.76425
4079620	2.75775	0.42331
4096000	3.07948	0.74047
4112380	3.11505	0.74066
4128770	3.3199	1.01123
4145150	3.15286	0.86599
4161540	3.19039	0.83012
4177920	3.30557	0.94829
4194300	3.14026	0.75455


==> pycrypt-one-dec.txt <==
x	y	ey
16	0.010626	0.001981
32	0.020803	0.003744
64	0.040799	0.00761
128	0.078704	0.022321
256	0.147606	0.025901
512	0.261113	0.250199
1024	0.430583	0.151166
2048	0.626202	0.242107
4096	0.813802	0.360062
8192	0.917175	0.120307
16384	0.93968	0.116575
32768	0.958824	0.532267
65536	0.811941	0.288968
131072	0.802965	0.148436
262144	0.819796	0.147167
524288	0.785451	0.068651
1048576	0.822865	0.062681
2097152	0.88885	0.077879
4194304	0.922031	0.072437
8388608	0.940722	0.045219

==> pycrypt-one-enc.txt <==
x	y	ey
16	0.010753	0.004995
32	0.02096	0.005716
64	0.04124	0.008601
128	0.077901	0.054781
256	0.144121	0.028688
512	0.251691	0.069361
1024	0.384928	0.053778
2048	0.556446	0.123188
4096	0.66174	0.147353
8192	0.73947	0.577935
16384	0.788266	0.524008
32768	0.721826	0.347125
65536	0.684294	0.101206
131072	0.685792	0.159642
262144	0.630996	0.087033
524288	0.667759	0.102437
1048576	0.691175	0.127134
2097152	0.72437	0.108291
4194304	0.771994	0.137885
8388608	0.739898	0.074218

==> pycrypt-two-dec.txt <==
x	y	ey
16	0.005367	0.002701
32	0.010578	0.003249
64	0.020938	0.003813
128	0.04084	0.023084
256	0.078578	0.045275
512	0.145538	0.02595
1024	0.25531	0.230307
2048	0.404123	0.052018
4096	0.563754	0.177608
8192	0.709453	0.144844
16384	0.781328	0.118437
32768	0.823821	0.412912
65536	0.740776	0.234859
131072	0.733331	0.146626
262144	0.733005	0.080098
524288	0.718846	0.065672
1048576	0.76521	0.061324
2097152	0.817628	0.064814
4194304	0.854542	0.064417
8388608	0.858376	0.046026

==> pycrypt-two-enc.txt <==
x	y	ey
16	0.005348	0.002664
32	0.010509	0.004954
64	0.020895	0.003913
128	0.040799	0.007555
256	0.07795	0.012339
512	0.143443	0.017921
1024	0.243047	0.102352
2048	0.358569	0.047115
4096	0.527729	0.104425
8192	0.664102	0.509522
16384	0.696985	0.112625
32768	0.740662	0.346375
65536	0.682866	0.199895
131072	0.668474	0.198245
262144	0.619473	0.107938
524288	0.654098	0.134631
1048576	0.667082	0.158795
2097152	0.690221	0.122781
4194304	0.718518	0.075659
8388608	0.690095	0.069311

==> redis-cdf.txt <==
x	TCPSET	TCPGET	CAPSET	CAPGET
0.001	19863	18628	15214	14083
0.002	19874	18810	15307	14173
0.003	19965	18864	15346	14210
0.004	20039	18885	15436	14281
0.005	20051	18886	15441	14295
0.006	20072	18918	15520	14315
0.007	20088	18928	15530	14318
0.008	20109	18933	15542	14321
0.009	20136	18957	15547	14325
0.01	20144	18973	15552	14331
0.011	20149	18980	15554	14338
0.012	20150	18984	15563	14352
0.013	20171	18986	15573	14356
0.014	20177	19029	15574	14358
0.015	20182	19037	15580	14358
0.016	20195	19038	15584	14360
0.017	20196	19038	15592	14379
0.018	20201	19039	15596	14382
0.019	20208	19056	15601	14383
0.02	20210	19056	15602	14383
0.021	20212	19061	15602	14393
0.022	20213	19077	15603	14395
0.023	20218	19078	15608	14399
0.024	20223	19085	15613	14403
0.025	20224	19087	15628	14404
0.026	20226	19098	15632	14405
0.027	20227	19110	15634	14405
0.028	20237	19128	15634	14411
0.029	20244	19141	15636	14415
0.03	20246	19142	15637	14429
0.031	20248	19146	15642	14430
0.032	20260	19156	15642	14439
0.033	20267	19162	15642	14441
0.034	20267	19175	15643	14442
0.035	20271	19179	15643	14444
0.036	20283	19181	15646	14446
0.037	20304	19186	15647	14450
0.038	20306	19186	15651	14451
0.039	20307	19187	15654	14456
0.04	20319	19187	15656	14460
0.041	20331	19189	15657	14472
0.042	20335	19191	15659	14485
0.043	20342	19194	15660	14486
0.044	20345	19200	15662	14488
0.045	20348	19204	15662	14489
0.046	20350	19207	15663	14490
0.047	20352	19208	15664	14498
0.048	20357	19209	15664	14505
0.049	20361	19209	15665	14513
0.05	20367	19210	15665	14519
0.051	20369	19212	15672	14520
0.052	20377	19213	15673	14520
0.053	20380	19213	15676	14520
0.054	20387	19214	15676	14521
0.055	20391	19214	15679	14522
0.056	20396	19214	15680	14523
0.057	20399	19218	15681	14526
0.058	20405	19221	15682	14527
0.059	20407	19228	15682	14531
0.06	20413	19230	15685	14537
0.061	20418	19231	15687	14540
0.062	20421	19234	15687	14542
0.063	20426	19234	15688	14544
0.064	20428	19235	15690	14545
0.065	20430	19236	15691	14547
0.066	20431	19239	15693	14549
0.067	20431	19248	15696	14553
0.068	20440	19250	15696	14554
0.069	20440	19250	15698	14557
0.07	20442	19250	15700	14561
0.071	20442	19258	15701	14568
0.072	20448	19261	15703	14569
0.073	20452	19264	15704	14569
0.074	20471	19265	15705	14569
0.075	20477	19269	15706	14571
0.076	20480	19269	15706	14573
0.077	20484	19275	15709	14573
0.078	20487	19276	15709	14576
0.079	20487	19277	15710	14579
0.08	20488	19278	15710	14583
0.081	20488	19279	15710	14587
0.082	20489	19282	15711	14591
0.083	20489	19282	15714	14595
0.084	20490	19284	15715	14595
0.085	20494	19287	15715	14595
0.086	20504	19288	15716	14596
0.087	20507	19292	15717	14597
0.088	20508	19294	15717	14597
0.089	20511	19301	15717	14598
0.09	20512	19301	15717	14600
0.091	20519	19301	15720	14601
0.092	20522	19303	15721	14601
0.093	20527	19304	15721	14603
0.094	20530	19304	15721	14605
0.095	20535	19304	15722	14610
0.096	20538	19306	15723	14611
0.097	20544	19315	15723	14614
0.098	20544	19316	15724	14616
0.099	20557	19317	15725	14618
0.1	20563	19319	15727	14618
0.101	20566	19321	15727	14618
0.102	20568	19322	15727	14621
0.103	20569	19322	15731	14622
0.104	20570	19325	15732	14623
0.105	20570	19328	15736	14624
0.106	20571	19336	15736	14625
0.107	20574	19336	15736	14625
0.108	20574	19336	15737	14626
0.109	20577	19337	15737	14627
0.11	20588	19338	15739	14629
0.111	20589	19341	15743	14632
0.112	20590	19354	15747	14632
0.113	20601	19364	15747	14634
0.114	20606	19366	15748	14635
0.115	20607	19366	15749	14636
0.116	20617	19379	15751	14636
0.117	20623	19385	15751	14638
0.118	20634	19390	15751	14638
0.119	20640	19391	15751	14639
0.12	20652	19396	15753	14642
0.121	20659	19410	15753	14642
0.122	20661	19420	15753	14642
0.123	20670	19424	15754	14644
0.124	20676	19424	15755	14644
0.125	20676	19430	15756	14644
0.126	20681	19431	15757	14647
0.127	20693	19434	15758	14648
0.128	20698	19437	15760	14649
0.129	20702	19449	15760	14650
0.13	20713	19450	15761	14650
0.131	20715	19457	15762	14653
0.132	20715	19459	15762	14654
0.133	20721	19469	15763	14656
0.134	20721	19471	15763	14656
0.135	20723	19474	15765	14657
0.136	20725	19476	15766	14658
0.137	20733	19481	15766	14659
0.138	20734	19481	15766	14660
0.139	20735	19482	15770	14660
0.14	20736	19487	15770	14660
0.141	20740	19488	15771	14661
0.142	20744	19493	15771	14662
0.143	20745	19496	15773	14663
0.144	20748	19498	15774	14665
0.145	20757	19499	15774	14667
0.146	20757	19510	15774	14669
0.147	20772	19511	15774	14670
0.148	20773	19512	15776	14671
0.149	20774	19513	15776	14672
0.15	20776	19515	15777	14675
0.151	20776	19517	15777	14675
0.152	20787	19521	15778	14679
0.153	20791	19522	15779	14679
0.154	20794	19526	15780	14680
0.155	20795	19529	15782	14680
0.156	20797	19531	15783	14681
0.157	20797	19532	15784	14682
0.158	20800	19533	15784	14682
0.159	20802	19534	15784	14682
0.16	20805	19541	15786	14682
0.161	20810	19542	15789	14684
0.162	20815	19543	15790	14685
0.163	20815	19544	15792	14685
0.164	20817	19544	15795	14686
0.165	20818	19546	15795	14688
0.166	20819	19547	15796	14688
0.167	20852	19549	15798	14690
0.168	20866	19549	15799	14690
0.169	20934	19550	15799	14690
0.17	20997	19552	15799	14692
0.171	21000	19557	15800	14692
0.172	21030	19559	15801	14693
0.173	21034	19565	15803	14693
0.174	21086	19565	15810	14693
0.175	21094	19568	15811	14695
0.176	21116	19572	15811	14696
0.177	21155	19575	15813	14696
0.178	21165	19576	15813	14696
0.179	21177	19577	15815	14698
0.18	21191	19585	15815	14698
0.181	21208	19585	15816	14699
0.182	21217	19586	15818	14699
0.183	21237	19591	15819	14700
0.184	21293	19595	15820	14700
0.185	21302	19599	15822	14700
0.186	21344	19600	15823	14701
0.187	21353	19602	15825	14702
0.188	21365	19604	15825	14703
0.189	21399	19608	15825	14705
0.19	21415	19608	15826	14706
0.191	21415	19609	15828	14706
0.192	21454	19610	15829	14706
0.193	21467	19610	15830	14707
0.194	21499	19611	15832	14708
0.195	21513	19624	15832	14708
0.196	21518	19625	15833	14709
0.197	21541	19626	15833	14710
0.198	21705	19629	15833	14713
0.199	21723	19635	15835	14713
0.2	21768	19637	15835	14714
0.201	21805	19647	15836	14714
0.202	21820	19651	15836	14714
0.203	21939	19658	15837	14716
0.204	21947	19668	15837	14716
0.205	21972	19670	15839	14717
0.206	22066	19670	15839	14717
0.207	22074	19672	15841	14717
0.208	22082	19674	15843	14718
0.209	22159	19675	15843	14719
0.21	22201	19684	15843	14720
0.211	22262	19689	15843	14720
0.212	22374	19690	15844	14720
0.213	22379	19691	15846	14721
0.214	22406	19697	15847	14721
0.215	22417	19706	15852	14722
0.216	22429	19709	15852	14723
0.217	22462	19735	15859	14723
0.218	22477	19739	15861	14724
0.219	22489	19757	15863	14725
0.22	22499	19766	15863	14725
0.221	22505	19769	15865	14725
0.222	22551	19785	15867	14725
0.223	22551	19785	15868	14726
0.224	22572	19792	15870	14727
0.225	22589	19792	15870	14727
0.226	22597	19795	15871	14728
0.227	22599	19814	15872	14729
0.228	22600	19821	15872	14730
0.229	22619	19825	15876	14731
0.23	22622	19826	15876	14731
0.231	22623	19845	15877	14732
0.232	22649	19860	15877	14732
0.233	22662	19866	15881	14732
0.234	22666	19873	15883	14733
0.235	22674	19883	15884	14734
0.236	22681	19900	15884	14735
0.237	22694	19922	15885	14735
0.238	22703	19924	15886	14736
0.239	22703	19933	15887	14736
0.24	22720	19937	15887	14737
0.241	22732	19939	15890	14737
0.242	22741	19951	15893	14737
0.243	22753	19956	15893	14738
0.244	22758	19956	15894	14738
0.245	22769	19957	15897	14739
0.246	22809	19958	15898	14741
0.247	22811	19961	15902	14742
0.248	22813	19961	15906	14742
0.249	22819	19966	15906	14743
0.25	22825	19970	15907	14743
0.251	22826	19970	15907	14744
0.252	22832	19976	15908	14745
0.253	22870	19979	15909	14745
0.254	22879	19981	15909	14746
0.255	22884	19981	15910	14747
0.256	22923	19981	15910	14748
0.257	22924	19984	15913	14748
0.258	22930	19990	15914	14748
0.259	22954	19992	15915	14749
0.26	22957	19995	15917	14750
0.261	22958	20002	15917	14752
0.262	22958	20003	15920	14752
0.263	22967	20011	15925	14752
0.264	22971	20015	15925	14752
0.265	22976	20032	15929	14753
0.266	22979	20032	15929	14753
0.267	22981	20041	15929	14754
0.268	23003	20087	15931	14754
0.269	23036	20090	15932	14755
0.27	23044	20091	15934	14756
0.271	23044	20146	15936	14756
0.272	23045	20147	15939	14756
0.273	23047	20160	15941	14756
0.274	23052	20165	15944	14757
0.275	23056	20189	15945	14758
0.276	23062	20228	15945	14759
0.277	23066	20298	15945	14759
0.278	23066	20361	15945	14759
0.279	23071	20361	15947	14761
0.28	23082	20386	15948	14761
0.281	23084	20463	15950	14762
0.282	23085	20518	15951	14763
0.283	23100	20537	15952	14763
0.284	23101	20540	15957	14763
0.285	23101	20569	15957	14764
0.286	23108	20571	15958	14765
0.287	23116	20575	15958	14766
0.288	23119	20587	15959	14767
0.289	23125	20653	15960	14767
0.29	23137	20674	15963	14768
0.291	23138	20689	15965	14770
0.292	23141	20717	15965	14770
0.293	23144	20742	15966	14771
0.294	23146	20785	15969	14772
0.295	23152	20793	15969	14773
0.296	23152	20806	15970	14774
0.297	23152	20823	15970	14775
0.298	23153	20842	15973	14776
0.299	23154	20926	15974	14777
0.3	23159	20956	15976	14779
0.301	23161	21131	15976	14780
0.302	23164	21191	15977	14780
0.303	23166	21313	15979	14781
0.304	23167	21318	15983	14783
0.305	23169	21331	15984	14784
0.306	23175	21359	15985	14784
0.307	23176	21374	15986	14784
0.308	23178	21379	15986	14785
0.309	23180	21382	15987	14786
0.31	23187	21399	15989	14786
0.311	23188	21405	15990	14788
0.312	23190	21453	15990	14789
0.313	23193	21454	15990	14789
0.314	23194	21535	15991	14790
0.315	23200	21549	15992	14792
0.316	23203	21551	15992	14792
0.317	23204	21556	15993	14792
0.318	23204	21562	15994	14793
0.319	23205	21616	15994	14793
0.32	23206	21616	15996	14794
0.321	23211	21632	15996	14794
0.322	23214	21644	15996	14797
0.323	23218	21680	15997	14798
0.324	23221	21689	16001	14798
0.325	23223	21704	16001	14798
0.326	23229	21704	16001	14799
0.327	23230	21716	16002	14799
0.328	23231	21744	16003	14801
0.329	23232	21752	16003	14802
0.33	23233	21762	16004	14802
0.331	23234	21777	16005	14802
0.332	23234	21782	16006	14802
0.333	23235	21783	16008	14805
0.334	23238	21789	16008	14805
0.335	23240	21801	16008	14806
0.336	23242	21809	16009	14808
0.337	23242	21815	16009	14808
0.338	23245	21821	16010	14809
0.339	23245	21830	16010	14811
0.34	23247	21831	16012	14811
0.341	23251	21832	16013	14811
0.342	23252	21849	16013	14812
0.343	23252	21872	16014	14812
0.344	23252	21874	16015	14813
0.345	23253	21876	16015	14814
0.346	23255	21877	16016	14814
0.347	23257	21884	16016	14815
0.348	23259	21884	16016	14815
0.349	23262	21888	16017	14816
0.35	23265	21891	16019	14819
0.351	23266	21907	16019	14820
0.352	23266	21916	16020	14821
0.353	23267	21959	16020	14821
0.354	23269	21959	16020	14821
0.355	23269	21962	16021	14824
0.356	23271	21967	16022	14825
0.357	23272	21969	16025	14825
0.358	23274	21972	16027	14826
0.359	23274	21973	16027	14826
0.36	23274	21978	16028	14826
0.361	23276	21980	16029	14827
0.362	23279	21984	16029	14828
0.363	23291	21988	16029	14828
0.364	23293	21988	16030	14829
0.365	23293	21996	16031	14831
0.366	23294	22000	16032	14832
0.367	23294	22005	16032	14832
0.368	23295	22020	16032	14833
0.369	23296	22029	16035	14834
0.37	23303	22042	16036	14835
0.371	23304	22048	16037	14835
0.372	23304	22063	16037	14835
0.373	23305	22066	16037	14836
0.374	23309	22072	16039	14837
0.375	23309	22074	16040	14837
0.376	23311	22082	16040	14838
0.377	23313	22090	16040	14841
0.378	23315	22091	16041	14842
0.379	23316	22093	16041	14842
0.38	23317	22097	16042	14844
0.381	23321	22098	16044	14844
0.382	23330	22103	16044	14846
0.383	23330	22105	16044	14847
0.384	23334	22106	16047	14847
0.385	23342	22107	16048	14849
0.386	23342	22110	16048	14850
0.387	23345	22111	16049	14853
0.388	23346	22115	16049	14853
0.389	23346	22119	16049	14854
0.39	23346	22119	16050	14854
0.391	23353	22126	16051	14854
0.392	23361	22126	16053	14854
0.393	23361	22128	16053	14856
0.394	23362	22129	16054	14856
0.395	23363	22133	16054	14860
0.396	23364	22134	16055	14861
0.397	23366	22137	16056	14862
0.398	23369	22137	16056	14862
0.399	23370	22143	16056	14862
0.4	23376	22143	16057	14862
0.401	23378	22149	16057	14863
0.402	23380	22151	16058	14863
0.403	23381	22152	16058	14865
0.404	23383	22154	16059	14866
0.405	23384	22159	16061	14867
0.406	23389	22165	16062	14873
0.407	23390	22165	16063	14874
0.408	23405	22168	16063	14875
0.409	23405	22170	16063	14877
0.41	23411	22171	16066	14877
0.411	23413	22172	16067	14878
0.412	23415	22172	16070	14878
0.413	23416	22172	16070	14879
0.414	23431	22172	16071	14879
0.415	23437	22175	16072	14879
0.416	23453	22175	16072	14879
0.417	23458	22179	16073	14880
0.418	23458	22179	16075	14881
0.419	23464	22180	16075	14885
0.42	23464	22180	16076	14885
0.421	23467	22181	16076	14885
0.422	23468	22182	16080	14885
0.423	23471	22182	16080	14886
0.424	23474	22186	16081	14888
0.425	23476	22189	16081	14888
0.426	23479	22189	16082	14891
0.427	23494	22191	16082	14893
0.428	23503	22194	16084	14894
0.429	23507	22194	16085	14896
0.43	23513	22196	16088	14901
0.431	23518	22196	16088	14902
0.432	23522	22198	16088	14905
0.433	23525	22199	16089	14905
0.434	23527	22199	16090	14905
0.435	23530	22200	16090	14906
0.436	23538	22202	16092	14906
0.437	23544	22203	16092	14909
0.438	23546	22203	16094	14909
0.439	23552	22203	16094	14909
0.44	23553	22206	16094	14911
0.441	23560	22210	16094	14912
0.442	23562	22214	16094	14913
0.443	23567	22221	16097	14914
0.444	23572	22222	16098	14916
0.445	23573	22228	16098	14917
0.446	23574	22229	16099	14917
0.447	23577	22237	16099	14918
0.448	23577	22239	16099	14918
0.449	23591	22244	16100	14925
0.45	23593	22246	16100	14931
0.451	23594	22246	16101	14932
0.452	23595	22248	16102	14934
0.453	23603	22255	16103	14934
0.454	23619	22260	16106	14935
0.455	23619	22261	16106	14935
0.456	23619	22264	16107	14935
0.457	23622	22265	16107	14936
0.458	23630	22267	16107	14937
0.459	23636	22277	16108	14939
0.46	23646	22280	16110	14940
0.461	23676	22281	16110	14940
0.462	23678	22282	16110	14941
0.463	23678	22289	16110	14942
0.464	23692	22300	16112	14943
0.465	23700	22301	16114	14944
0.466	23703	22303	16114	14945
0.467	23718	22303	16115	14945
0.468	23729	22312	16116	14945
0.469	23754	22313	16117	14945
0.47	23764	22314	16119	14945
0.471	23778	22315	16120	14945
0.472	23792	22324	16127	14946
0.473	23809	22331	16128	14947
0.474	23820	22340	16129	14947
0.475	23900	22340	16130	14949
0.476	23910	22346	16132	14951
0.477	23928	22357	16133	14953
0.478	23947	22361	16135	14953
0.479	23965	22364	16135	14955
0.48	23970	22371	16136	14957
0.481	23982	22373	16136	14958
0.482	23996	22373	16136	14959
0.483	24019	22387	16137	14961
0.484	24031	22396	16140	14963
0.485	24111	22409	16141	14963
0.486	24129	22412	16142	14965
0.487	24146	22413	16144	14966
0.488	24172	22419	16148	14968
0.489	24191	22421	16149	14970
0.49	24195	22428	16155	14970
0.491	24203	22430	16155	14970
0.492	24246	22431	16156	14971
0.493	24249	22441	16159	14972
0.494	24253	22443	16159	14978
0.495	24279	22446	16162	14978
0.496	24281	22448	16163	14981
0.497	24297	22448	16163	14983
0.498	24333	22448	16166	14983
0.499	24350	22449	16168	14984
0.5	24363	22450	16169	14984
0.501	24364	22458	16174	14984
0.502	24371	22459	16174	14986
0.503	24371	22459	16176	14986
0.504	24373	22460	16177	14986
0.505	24394	22466	16178	14989
0.506	24408	22467	16178	14989
0.507	24445	22474	16180	14989
0.508	24451	22475	16180	14993
0.509	24482	22475	16181	14994
0.51	24483	22479	16184	14995
0.511	24508	22481	16186	14996
0.512	24552	22483	16186	14996
0.513	24583	22488	16187	14997
0.514	24600	22492	16188	14997
0.515	24709	22493	16192	14997
0.516	24766	22494	16195	14998
0.517	24779	22499	16198	14998
0.518	24788	22501	16199	14999
0.519	24794	22501	16199	15001
0.52	24911	22504	16200	15001
0.521	25087	22505	16206	15002
0.522	25090	22508	16207	15003
0.523	25099	22522	16208	15003
0.524	25198	22525	16210	15005
0.525	25222	22525	16210	15009
0.526	25222	22525	16213	15009
0.527	25294	22545	16217	15009
0.528	25309	22546	16218	15010
0.529	25347	22555	16223	15011
0.53	25383	22558	16225	15012
0.531	25387	22575	16225	15013
0.532	25414	22579	16227	15014
0.533	25460	22579	16227	15014
0.534	25481	22581	16227	15015
0.535	25520	22593	16227	15016
0.536	25527	22594	16228	15019
0.537	25553	22615	16228	15019
0.538	25572	22645	16229	15020
0.539	25655	22662	16232	15021
0.54	25668	22700	16233	15021
0.541	25682	22708	16233	15022
0.542	25729	22738	16236	15025
0.543	25730	22749	16241	15025
0.544	25730	22754	16248	15026
0.545	25738	22757	16248	15026
0.546	25784	22778	16248	15027
0.547	25789	22778	16248	15028
0.548	25793	22792	16252	15028
0.549	25794	22801	16254	15029
0.55	25839	22803	16261	15031
0.551	25845	22858	16265	15032
0.552	25847	22867	16266	15034
0.553	25855	22884	16268	15034
0.554	25898	22884	16269	15034
0.555	25926	22892	16271	15035
0.556	26017	22914	16271	15037
0.557	26022	22918	16277	15038
0.558	26027	22943	16277	15038
0.559	26062	22945	16280	15039
0.56	26077	22978	16281	15039
0.561	26095	22982	16282	15040
0.562	26106	23003	16283	15041
0.563	26141	23054	16287	15041
0.564	26180	23060	16291	15042
0.565	26210	23062	16293	15043
0.566	26267	23062	16310	15043
0.567	26267	23065	16314	15043
0.568	26284	23071	16315	15045
0.569	26365	23087	16317	15046
0.57	26365	23090	16320	15052
0.571	26398	23098	16321	15055
0.572	26481	23110	16325	15056
0.573	26497	23134	16326	15056
0.574	26514	23150	16326	15056
0.575	26573	23162	16328	15057
0.576	26586	23219	16328	15059
0.577	26611	23222	16329	15060
0.578	26669	23228	16329	15061
0.579	27088	23268	16330	15063
0.58	27238	23280	16332	15063
0.581	27484	23331	16332	15064
0.582	27649	23391	16339	15067
0.583	27668	23406	16343	15068
0.584	27714	23439	16344	15068
0.585	27826	23517	16345	15069
0.586	27875	23521	16348	15070
0.587	27916	23523	16351	15071
0.588	28048	23588	16358	15073
0.589	28260	23860	16360	15073
0.59	28275	23956	16363	15078
0.591	28343	24069	16364	15080
0.592	28343	24084	16370	15081
0.593	28766	24243	16373	15082
0.594	28855	24251	16379	15083
0.595	28907	24255	16386	15084
0.596	28916	24280	16387	15085
0.597	28990	24280	16387	15086
0.598	29005	24297	16393	15087
0.599	29040	24302	16398	15087
0.6	29065	24309	16403	15088
0.601	29110	24363	16413	15090
0.602	29115	24375	16419	15090
0.603	29143	24401	16424	15093
0.604	29148	24423	16429	15095
0.605	29155	24447	16436	15097
0.606	29179	24454	16439	15099
0.607	29179	24455	16443	15099
0.608	29183	24481	16444	15100
0.609	29197	24530	16446	15101
0.61	29214	24572	16452	15102
0.611	29221	24594	16453	15104
0.612	29222	24608	16455	15104
0.613	29237	24673	16457	15109
0.614	29240	24673	16458	15113
0.615	29251	24683	16465	15114
0.616	29256	24683	16466	15114
0.617	29271	24695	16467	15114
0.618	29274	24758	16467	15115
0.619	29279	24762	16470	15115
0.62	29292	24765	16473	15117
0.621	29301	24768	16478	15117
0.622	29306	24838	16487	15118
0.623	29309	24844	16488	15120
0.624	29312	24887	16489	15120
0.625	29314	24901	16490	15120
0.626	29316	24920	16495	15121
0.627	29323	24966	16502	15122
0.628	29325	24980	16502	15122
0.629	29327	25006	16503	15123
0.63	29338	25018	16504	15124
0.631	29342	25031	16517	15125
0.632	29342	25058	16518	15126
0.633	29344	25206	16528	15129
0.634	29350	25224	16531	15131
0.635	29355	25233	16532	15133
0.636	29355	25309	16534	15134
0.637	29362	25385	16539	15135
0.638	29365	25399	16541	15136
0.639	29368	25551	16559	15137
0.64	29372	25605	16565	15137
0.641	29387	25617	16567	15138
0.642	29388	25645	16573	15139
0.643	29390	25773	16574	15139
0.644	29391	25774	16576	15140
0.645	29398	25810	16577	15140
0.646	29398	25822	16589	15141
0.647	29405	25825	16596	15142
0.648	29418	25911	16598	15142
0.649	29419	25943	16609	15143
0.65	29424	26008	16610	15144
0.651	29437	26047	16614	15145
0.652	29442	26264	16622	15146
0.653	29456	26325	16627	15153
0.654	29457	26332	16633	15153
0.655	29457	26405	16643	15154
0.656	29458	26632	16646	15157
0.657	29465	26930	16650	15160
0.658	29466	27166	16655	15164
0.659	29473	27206	16670	15165
0.66	29476	27228	16675	15166
0.661	29479	27328	16676	15167
0.662	29484	27708	16680	15168
0.663	29485	27883	16684	15169
0.664	29488	27964	16688	15169
0.665	29489	28017	16688	15170
0.666	29498	28040	16689	15172
0.667	29500	28072	16689	15173
0.668	29508	28096	16697	15174
0.669	29509	28114	16715	15177
0.67	29509	28151	16718	15179
0.671	29513	28151	16726	15181
0.672	29524	28157	16728	15182
0.673	29529	28161	16732	15186
0.674	29530	28164	16736	15186
0.675	29532	28165	16736	15187
0.676	29534	28187	16739	15190
0.677	29537	28193	16751	15190
0.678	29542	28223	16761	15193
0.679	29546	28227	16764	15193
0.68	29552	28233	16767	15197
0.681	29560	28253	16778	15202
0.682	29560	28270	16785	15207
0.683	29561	28275	16786	15211
0.684	29563	28308	16791	15213
0.685	29567	28309	16795	15213
0.686	29574	28317	16809	15214
0.687	29581	28318	16810	15214
0.688	29582	28318	16811	15215
0.689	29583	28321	16817	15227
0.69	29592	28334	16818	15235
0.691	29598	28345	16822	15235
0.692	29614	28346	16824	15240
0.693	29618	28347	16824	15241
0.694	29618	28353	16830	15256
0.695	29627	28355	16831	15258
0.696	29630	28356	16833	15259
0.697	29636	28366	16842	15261
0.698	29641	28368	16850	15261
0.699	29642	28369	16853	15265
0.7	29642	28370	16854	15267
0.701	29644	28371	16859	15271
0.702	29650	28373	16879	15275
0.703	29659	28381	16895	15279
0.704	29668	28388	16900	15299
0.705	29671	28393	16904	15300
0.706	29678	28396	16909	15303
0.707	29684	28401	16910	15316
0.708	29685	28415	16912	15318
0.709	29688	28424	16930	15326
0.71	29696	28424	16930	15329
0.711	29697	28429	16974	15330
0.712	29705	28438	16991	15335
0.713	29716	28439	17008	15336
0.714	29725	28455	17009	15347
0.715	29732	28457	17013	15361
0.716	29733	28468	17015	15363
0.717	29736	28469	17022	15367
0.718	29740	28489	17036	15372
0.719	29747	28489	17042	15376
0.72	29747	28492	17044	15377
0.721	29750	28496	17056	15381
0.722	29775	28506	17065	15385
0.723	29781	28517	17068	15386
0.724	29785	28519	17077	15392
0.725	29790	28520	17079	15407
0.726	29819	28523	17083	15431
0.727	29847	28536	17084	15440
0.728	29853	28552	17095	15441
0.729	29875	28565	17097	15445
0.73	29890	28565	17099	15446
0.731	29896	28567	17103	15451
0.732	29903	28571	17104	15472
0.733	29906	28576	17111	15475
0.734	29929	28583	17118	15476
0.735	29950	28588	17134	15479
0.736	29964	28590	17136	15482
0.737	29985	28598	17149	15483
0.738	30039	28601	17163	15483
0.739	30039	28603	17171	15485
0.74	30050	28615	17186	15489
0.741	30079	28628	17187	15491
0.742	30082	28637	17195	15496
0.743	30096	28644	17198	15501
0.744	30154	28647	17201	15502
0.745	30154	28651	17228	15505
0.746	30202	28652	17233	15505
0.747	30208	28654	17247	15506
0.748	30211	28660	17248	15509
0.749	30220	28665	17250	15515
0.75	30221	28666	17263	15516
0.751	30224	28667	17286	15526
0.752	30225	28670	17291	15555
0.753	30236	28672	17296	15563
0.754	30244	28674	17300	15579
0.755	30245	28674	17303	15612
0.756	30249	28678	17310	15613
0.757	30252	28679	17315	15631
0.758	30263	28680	17320	15653
0.759	30272	28686	17320	15681
0.76	30276	28687	17327	15685
0.761	30312	28693	17336	15685
0.762	30320	28701	17338	15687
0.763	30333	28702	17350	15688
0.764	30342	28708	17354	15690
0.765	30349	28712	17363	15705
0.766	30398	28715	17374	15711
0.767	30408	28717	17374	15712
0.768	30409	28718	17377	15723
0.769	30411	28719	17393	15723
0.77	30417	28719	17399	15723
0.771	30422	28720	17400	15733
0.772	30444	28729	17404	15742
0.773	30459	28730	17409	15743
0.774	30463	28731	17416	15749
0.775	30469	28733	17416	15779
0.776	30478	28740	17416	15781
0.777	30479	28743	17420	15785
0.778	30503	28748	17428	15826
0.779	30524	28759	17449	15826
0.78	30542	28771	17480	15841
0.781	30555	28772	17493	15844
0.782	30585	28800	17530	15846
0.783	30605	28800	17583	15848
0.784	30685	28806	17619	15850
0.785	30727	28814	17624	15851
0.786	30769	28832	17646	15854
0.787	30784	28843	17654	15854
0.788	30864	28858	17668	15858
0.789	30865	28898	17680	15865
0.79	30934	28924	17685	15868
0.791	31143	28925	17729	15868
0.792	31263	28941	17735	15882
0.793	31285	28959	17751	15887
0.794	31319	28966	17756	15890
0.795	31351	28987	17804	15896
0.796	31401	29004	17834	15897
0.797	31480	29010	17840	15900
0.798	31538	29020	17842	15906
0.799	31539	29046	17859	15906
0.8	31540	29055	17860	15906
0.801	31565	29061	17863	15927
0.802	31689	29116	17881	15957
0.803	31704	29131	17882	15957
0.804	31707	29139	17907	15972
0.805	31764	29150	17926	15980
0.806	31786	29180	17951	15992
0.807	31819	29194	17970	15997
0.808	31842	29206	17979	16048
0.809	31862	29251	17982	16066
0.81	31868	29264	17994	16079
0.811	31872	29266	18032	16094
0.812	31903	29272	18037	16108
0.813	31906	29284	18053	16136
0.814	31986	29288	18057	16143
0.815	32008	29288	18059	16164
0.816	32011	29356	18071	16196
0.817	32027	29369	18079	16251
0.818	32037	29392	18093	16266
0.819	32070	29402	18100	16282
0.82	32122	29431	18114	16327
0.821	32156	29439	18178	16329
0.822	32163	29441	18191	16369
0.823	32171	29446	18202	16395
0.824	32186	29455	18213	16399
0.825	32208	29455	18237	16413
0.826	32213	29457	18239	16426
0.827	32236	29476	18240	16438
0.828	32251	29483	18245	16445
0.829	32285	29485	18265	16481
0.83	32293	29492	18267	16487
0.831	32295	29497	18286	16528
0.832	32308	29511	18287	16599
0.833	32328	29512	18287	16601
0.834	32353	29513	18288	16638
0.835	32361	29524	18304	16661
0.836	32370	29528	18323	16664
0.837	32384	29533	18329	16727
0.838	32386	29536	18341	16791
0.839	32405	29586	18354	16813
0.84	32413	29589	18357	16826
0.841	32427	29609	18363	16865
0.842	32433	29650	18364	16868
0.843	32451	29706	18368	16874
0.844	32451	29808	18390	16885
0.845	32484	29988	18394	16923
0.846	32533	30044	18403	16926
0.847	32559	30112	18423	16939
0.848	32606	30137	18425	16944
0.849	32611	30477	18443	16962
0.85	32618	30523	18456	16982
0.851	32638	30612	18458	17056
0.852	32644	30639	18458	17088
0.853	32657	30671	18462	17089
0.854	32658	30709	18466	17094
0.855	32673	30716	18471	17104
0.856	32729	30745	18473	17109
0.857	32731	30749	18476	17133
0.858	32741	30824	18496	17165
0.859	32747	30834	18504	17188
0.86	32763	30853	18554	17189
0.861	32763	30936	18562	17200
0.862	32763	30960	18564	17213
0.863	32792	31002	18576	17213
0.864	32809	31061	18577	17217
0.865	32814	31085	18580	17232
0.866	32818	31093	18586	17233
0.867	32877	31214	18590	17235
0.868	32907	31216	18608	17246
0.869	32907	31218	18610	17246
0.87	32909	31233	18629	17250
0.871	32960	31238	18634	17270
0.872	32989	31247	18639	17272
0.873	33003	31247	18643	17273
0.874	33016	31249	18644	17273
0.875	33054	31274	18652	17290
0.876	33055	31277	18666	17294
0.877	33059	31289	18668	17295
0.878	33061	31345	18676	17299
0.879	33126	31367	18679	17306
0.88	33169	31384	18681	17313
0.881	33265	31391	18687	17317
0.882	33269	31406	18689	17323
0.883	33273	31415	18693	17328
0.884	33302	31433	18700	17360
0.885	33498	31441	18705	17361
0.886	33580	31452	18719	17369
0.887	33587	31461	18723	17375
0.888	33653	31464	18727	17389
0.889	33672	31535	18739	17429
0.89	33744	31597	18771	17430
0.891	33744	31630	18771	17436
0.892	33878	31665	18780	17441
0.893	34110	31725	18790	17442
0.894	34217	31820	18797	17445
0.895	34498	31922	18799	17465
0.896	34615	31933	18833	17501
0.897	34675	31982	18848	17508
0.898	34676	31983	18854	17511
0.899	34686	31992	18907	17545
0.9	34708	32012	18909	17559
0.901	34730	32168	18956	17574
0.902	34788	32198	18996	17578
0.903	34891	32218	19011	17579
0.904	34911	32337	19011	17601
0.905	34912	32365	19014	17607
0.906	34956	32489	19103	17608
0.907	34959	32600	19116	17620
0.908	35014	32610	19124	17621
0.909	35274	32668	19143	17628
0.91	35405	32678	19180	17628
0.911	35470	32780	19215	17630
0.912	35526	32944	19218	17633
0.913	35580	33069	19233	17652
0.914	35615	33122	19236	17660
0.915	35746	33175	19258	17666
0.916	35803	33250	19335	17735
0.917	35900	33420	19359	17761
0.918	36205	33615	19402	17778
0.919	36639	33729	19473	17790
0.92	36716	33752	19493	17801
0.921	36722	33782	19531	17842
0.922	36820	33783	19547	17876
0.923	45015	33796	19553	17876
0.924	47377	33857	19563	17882
0.925	55112	33889	19591	17889
0.926	55774	34056	19652	17900
0.927	55831	34161	19745	17942
0.928	57581	34171	19808	17990
0.929	57675	34381	19842	18005
0.93	57832	34505	19877	18013
0.931	58797	34673	19984	18044
0.932	58882	35011	19985	18045
0.933	58884	35131	19995	18114
0.934	58896	35151	20107	18120
0.935	59048	35184	20241	18138
0.936	59192	35735	20247	18175
0.937	59199	35815	20865	18178
0.938	60206	36978	20892	18256
0.939	60651	37027	21216	18368
0.94	62027	37292	21221	18391
0.941	63225	37304	21706	18515
0.942	63711	37992	21740	18556
0.943	63798	38113	21959	18574
0.944	63890	42021	23454	18613
0.945	63992	50418	27261	18991
0.946	64093	53748	36982	19079
0.947	64108	54807	50370	19137
0.948	64165	54870	50458	19158
0.949	64168	54914	50795	19542
0.95	64190	54984	50862	19862
0.951	64353	54999	50993	20618
0.952	64359	55106	51076	21114
0.953	64388	55219	51083	21291
0.954	64511	55288	51086	21999
0.955	64572	55369	51093	23289
0.956	64658	55493	51122	30432
0.957	64793	55711	51179	39081
0.958	64895	55763	51196	49237
0.959	65039	55765	51480	49270
0.96	65150	56128	51537	49305
0.961	65155	56443	51619	49475
0.962	65780	56625	51786	49537
0.963	65897	56765	51806	49649
0.964	66067	56806	51948	49687
0.965	66136	57189	51975	49750
0.966	66588	57828	52004	49791
0.967	66589	58194	52046	49794
0.968	67175	58685	52081	49915
0.969	67361	59732	52081	49920
0.97	67467	59799	52170	49984
0.971	67662	61307	52379	49994
0.972	68169	62796	52902	50103
0.973	68277	63316	53215	50192
0.974	68336	63686	53564	50359
0.975	68688	63811	54336	50488
0.976	68790	63859	54734	50493
0.977	69018	64057	54810	50538
0.978	69495	64235	54975	50548
0.979	69606	64250	55600	51046
0.98	69787	64427	58049	51590
0.981	70056	64468	62532	51771
0.982	70517	64630	63823	52223
0.983	91843	64989	64597	52277
0.984	115501	65046	66504	52481
0.985	147210	65065	75285	53295
0.986	148834	65074	77500	54048
0.987	154195	65306	86197	54203
0.988	157645	65533	88238	54726
0.989	159130	65805	90955	54754
0.99	159192	65966	101502	54868
0.991	159295	66121	111896	65745
0.992	166953	66148	111939	91999
0.993	173409	66712	114054	97340
0.994	178091	67963	114328	99912
0.995	204625	69529	142736	107245
0.996	234926	73790	143363	107413
0.997	262502	82569	151286	108338
0.998	277938	154688	152900	112513
0.999	326803	378495	153213	117278
1	342801	710701	485044	223038
				


==> sifive-micro-capdma.txt <==
x	y2t
4096	8.719308036
8192	24.88057325
12288	34.46691176
16384	41.33597884
20480	49.95204604
24576	55.27712264
28672	59.18560606
32768	59.29791271
36864	66.20762712
40960	52.71592443
45056	63.09654919
49152	64.38873626
53248	72.03014184
57344	68.01927861
61440	79.3953252
65536	80.33419023
69632	82.2877943
73728	77.26648352
77824	85.80202312
81920	74.97600768
86016	87.82789079
90112	76.66146298
94208	89.13070437
98304	90.93113482
102400	86.26877208
106496	84.35423588
110592	83.04625984
114688	84.32922128
118784	88.08806376
122880	94.50604839
126976	92.72109495
131072	82.45382586
135168	94.43681319
139264	89.37584118
143360	91.32849031
147456	90.90174531
151552	84.32394982
155648	96.26297017
159744	99.18212891
163840	90.52723059
167936	95.50163983
172032	99.73404255
176128	88.9194018
180224	100.3356684
184320	92.8095301
188416	96.76225094
192512	102.053224
196608	102.3471616
200704	97.40776081
204800	93.94540645
208896	96.84917355
212992	95.81367925
217088	104.3504284
221184	97.07202025
225280	104.8018293
229376	103.379017
233472	95.68382037
237568	100.6497112
241664	99.0411474
245760	96.29211175
249856	106.04417
253952	98.05161943
258048	105.7103737
262144	103.0502885
266240	107.6786472
270336	105.747539
274432	105.4467164
278528	101.8500767
282624	102.9924532
286720	107.0624511
290816	106.8762042
294912	106.8985177
299008	104.6444954
303104	107.2588126
307200	107.7487128
311296	102.2296832
315392	106.5466702
319488	109.2461456
323584	103.105162
327680	109.1893781
331776	109.4452612
335872	102.7630735
339968	102.4387836
344064	102.3790952
348160	103.0832816
352256	107.0887791
356352	104.8576828
360448	110.4240283
364544	106.6757441
368640	110.1731432
372736	108.5400763
376832	106.3554306
380928	103.3223123
385024	106.2771346
389120	110.6751417
393216	111.3751114
397312	110.7589155
401408	110.5116917
405504	109.3352417
409600	105.6885823
413696	106.6300676
417792	105.5743243
421888	111.4834442
425984	108.9142091
430080	105.4928627
434176	111.6673409
438272	112.086015
442368	111.6957903
446464	108.3688598
450560	106.9406421
454656	109.7705696
458752	109.8418278
462848	106.8521544
466944	108.5069444
471040	107.5457864
475136	112.3543268
479232	113.0705715
483328	112.3142057
487424	107.5529269
491520	108.1065498
495616	113.0486128
499712	113.2515447
503808	108.0919573
507904	113.3040936
512000	112.7409952
516096	107.1603527
520192	110.8341711
524288	109.0750436
528384	110.8948614
532480	109.4659409
536576	108.8300191
540672	110.0117346
544768	114.434196
548864	110.1973684
552960	108.3954265
557056	114.0510949
561152	114.5454302
565248	112.5391441
569344	114.1410027
573440	111.5161093
577536	112.061292
581632	112.9019947
585728	110.7003072
589824	114.749082
593920	113.3265806
598016	112.6209518
602112	114.8897059
606208	109.4104845
610304	111.0322873
614400	115.0250294
618496	115.0241322
622592	110.5473841
626688	115.3776544
630784	109.3153734
634880	110.1252728
638976	115.3463941
643072	111.1620899
647168	111.7890781
651264	113.8785754
655360	115.8480074
659456	111.0161077
663552	115.7513261
667648	113.2145715
671744	115.8453888
675840	111.4334803
679936	112.1282206
684032	115.4795096
688128	112.7771095
692224	114.7299705
696320	115.8922339
700416	114.3390534
704512	111.9418527
708608	114.5003812
712704	114.3292683
716800	116.2376722
720896	115.0435074
724992	113.8492096
729088	115.769647
733184	114.3074628
737280	115.7407407
741376	114.1293382
745472	113.1885846
749568	115.3345837
753664	114.5783517
757760	112.8973988
761856	114.6721117
765952	115.5804984
770048	112.2554265
774144	117.1503094
778240	112.8973988
782336	114.9251001
786432	112.7310988
790528	114.4362857
794624	115.011762
798720	115.4119318
802816	113.6954262
806912	117.1102191
811008	114.3461709
815104	114.1473935
819200	115.6037289
823296	115.4132368
827392	117.3676186
831488	118.036432
835584	115.2886285
839680	116.7319606
843776	111.2984094
847872	117.1365711
851968	117.9930293
856064	115.9503267
860160	115.0831229
864256	116.0381177
868352	117.9665242
872448	113.3403147
876544	116.1024306
880640	115.7766405
884736	114.8897059
888832	116.0060558
892928	118.5359827
897024	116.7397312
901120	115.2904481
905216	115.2424576
909312	118.3227589
913408	117.9065715
917504	116.1247512
921600	118.100813
925696	115.8090647
929792	114.8599417
933888	116.7114402
937984	118.1055255
942080	116.7863642
946176	118.8388977
950272	114.2091997
954368	117.4395161
958464	118.6477804
962560	118.8309061
966656	118.3560149
970752	117.783874
974848	117.7564915
978944	116.205346
983040	118.7610844
987136	117.9116045
991232	118.8474353
995328	116.197668
999424	116.8045343
1003520	116.3280965
1007616	119.1195612
1011712	119.3965784
1015808	117.2253146
1019904	119.0813235
1024000	116.1468245
1028096	117.2108488
1032192	119.1593027
1036288	119.7916667
1040384	117.1552131
1044480	116.706942
1048576	118.147448
1052672	119.2570979
1056768	116.5101156
1060864	119.3768437
1064960	116.4574017
1069056	117.093287
1073152	119.728299
1077248	118.7817956
1081344	116.7893545
1085440	116.7162307
1089536	118.330771
1093632	116.454751
1097728	117.9311704
1101824	119.5836178
1105920	118.1457937
1110016	118.7962911
1114112	118.701821
1118208	118.5950011
1122304	118.5679074
1126400	119.4239855
1130496	118.8671444
1134592	118.5917635
1138688	118.8245432
1142784	120.5312707
1146880	118.4353005
1150976	118.4606357
1155072	120.3498853
1159168	120.6053622
1163264	117.9684177
1167360	117.298625
1171456	120.6335709
1175552	119.3668814
1179648	120.2051501
1183744	120.2755434
1187840	120.5504416
1191936	118.7545706
1196032	117.9794166
1200128	117.7622441
1204224	118.3590127
1208320	120.7654318
1212416	120.5934501
1216512	120.736419
1220608	118.6729024
1224704	120.8326867
1228800	120.5260722
1232896	120.9527055
1236992	117.2884768
1241088	118.0642145
1245184	120.9389958
1249280	119.2240819
1253376	119.1618483
1257472	118.7580461
1261568	121.1118381
1265664	121.2487443
1269760	121.1907026
1273856	121.121012
1277952	120.1923077
1282048	119.5517992
1286144	120.4993123
1290240	119.1391121
1294336	119.9703567
1298432	121.3763233
1302528	121.5447652
1306624	121.4279624
1310720	119.8351069
1314816	121.1269561
1318912	120.1923077
1323008	121.5997253
1327104	121.8001155
1331200	121.6375635
1335296	120.2717699
1339392	119.2553216
1343488	120.0121768
1347584	120.4909291
1351680	120.3943682
1355776	120.2761628
1359872	121.6580675
1363968	121.9101453
1368064	119.6412196
1372160	121.5939184
1376256	121.9002508
1380352	119.8803615
1384448	121.8225226
1388544	120.3178948
1392640	121.7569674
1396736	122.2047018
1400832	120.0087585
1404928	121.8593679
1409024	122.1146856
1413120	117.9774359
1417216	122.1585774
1421312	122.2685143
1425408	120.5761043
1429504	122.2125728
1433600	121.6900312
1437696	120.3347156
1441792	120.5400193
1445888	120.7554295
1449984	122.1350026
1454080	119.6891723
1458176	122.4249494
1462272	122.4992314
1466368	120.5965419
1470464	121.9641459
1474560	122.6666085
1478656	121.6490899
1482752	120.8703735
1486848	122.6086252
1490944	121.0621541
1495040	120.685733
1499136	122.7515669
1503232	122.3307236
1507328	121.0118697
1511424	122.7250958
1515520	122.8380503
1519616	122.4933438
1523712	122.8858351
1527808	123.1745076
1531904	122.2541841
1536000	122.2741027
1540096	123.0314961
1544192	122.0500787
1548288	122.923951
1552384	122.8095189
1556480	122.5844413
1560576	122.4016161
1564672	122.9352035
1568768	121.101971
1572864	123.1729348
1576960	122.2588611
1581056	122.976307
1585152	122.3073422
1589248	123.2616298
1593344	122.5724974
1597440	123.0265283
1601536	122.7669601
1605632	123.1007316
1609728	122.1382966
1613824	121.8576801
1617920	121.8197339
1622016	123.5523163
1626112	123.3519925
1630208	121.812074
1634304	122.8399866
1638400	123.1478562
1642496	122.7110262
1646592	122.0134033
1650688	123.3037323
1654784	123.667816
1658880	121.9667913
1662976	123.3904536
1667072	123.7136215
1671168	123.6615456
1675264	122.247781
1679360	123.6918829
1683456	122.4613844
1687552	123.5130468
1691648	123.5852038
1695744	122.0058469
1699840	122.7450405
1703936	123.2554612
1708032	122.7232916
1712128	123.6979167
1716224	123.8531025
1720320	124.1393008
1724416	123.807216
1728512	122.4238767
1732608	123.9288795
1736704	123.4993662
1740800	123.5051518
1744896	123.8141741
1748992	122.5186389
1753088	123.9711553
1757184	124.1319444
1761280	122.8739941
1765376	123.0157643
1769472	122.8076559
1773568	123.9488678
1777664	124.1896198
1781760	123.8317118
1785856	123.2362518
1789952	122.6491773
1794048	124.1248912
1798144	124.3361188
1802240	122.5752389
1806336	124.2718403
1810432	122.948266
1814528	123.9146975
1818624	124.33687
1822720	124.7958396
1826816	124.3087763
1830912	123.1812169
1835008	122.6778829
1839104	123.7149079
1843200	123.8593926
1847296	123.5253646
1851392	122.8175431
1855488	124.6763369
1859584	123.2752329
1863680	123.315323
1867776	123.5606271
1871872	124.5313045
1875968	123.801986
1880064	123.6615456
1884160	122.4529781
1888256	124.0122065
1892352	123.3636954
1896448	122.6747439
1900544	124.9224619
1904640	124.2411936
1908736	123.7550139
1912832	124.5285514
1916928	123.9238747
1921024	123.2446182
1925120	124.4534639
1929216	123.6952904
1933312	124.3424602
1937408	123.3250734
1941504	124.6339863
1945600	123.5249817
1949696	124.7986442
1953792	123.5597646
1957888	123.6957602
1961984	123.9873931
1966080	122.8460984
1970176	123.9138858
1974272	123.9018492
1978368	124.5687805
1982464	124.810206
1986560	125.0020619
1990656	124.1945244
1994752	124.1414611
1998848	123.5658261
2002944	125.0839009
2007040	123.7193782
2011136	123.5804607
2015232	124.320784
2019328	125.1807885
2023424	125.3206585
2027520	124.346865
2031616	123.7702824
2035712	124.9617823
2039808	124.5398528
2043904	125.4808002
2048000	124.2920326
2052096	125.3542948
2056192	125.6769532
2060288	125.428902
2064384	124.992064
2068480	125.3913202
2072576	125.4800978
2076672	124.2530115
2080768	124.0001875
2084864	125.5624408
2088960	123.776794
2093056	125.777804
2097152	125.8970162
2101248	122.9088721
2105344	123.9466942
2109440	124.341353
2113536	125.5371824
2117632	124.4319932
2121728	124.8187959
2125824	124.1788405
2129920	125.9143318
2134016	125.163361
2138112	124.249741
2142208	125.8838345
2146304	125.6831021
2150400	125.8688547
2154496	125.6535898
2158592	125.6159232
2162688	125.7545272
2166784	125.8392455
2170880	123.7041408
2174976	125.5504358
2179072	124.7149373
2183168	124.5904644
2187264	124.6675532
2191360	124.7816904
2195456	126.0991327
2199552	125.0913143
2203648	124.7662372
2207744	125.5497168
2211840	125.2077521
2215936	124.4937408
2220032	125.9930671
2224128	125.0939933
2228224	124.3417203
2232320	124.8405706
2236416	124.7258772
2240512	124.6408884
2244608	124.3031764
2248704	126.141477
2252800	125.2879345
2256896	126.0966518
2260992	126.1186173
2265088	125.8612276
2269184	125.3656876
2273280	124.8686067
2277376	126.0958546
2281472	125.4631098
2285568	124.7960323
2289664	126.1682412
2293760	126.2261973
2297856	126.2912777
2301952	126.2254197
2306048	125.3687578
2310144	125.4555549
2314240	126.3615739
2318336	125.9076025
2322432	126.4974442
2326528	125.5304102
2330624	125.7585295
2334720	126.0365957
2338816	125.8232498
2342912	125.8023197
2347008	126.6712649
2351104	126.7703681
2355200	125.4310465
2359296	126.7391427
2363392	125.2170139
2367488	126.5377179
2371584	126.6856411
2375680	126.6773833
2379776	126.2463843
2383872	126.6468442
2387968	126.2945735
2392064	125.7649264
2396160	125.1043606
2400256	125.538143
2404352	124.8961681
2408448	125.2863688
2412544	126.2639255
2416640	125.1527288
2420736	126.2009375
2424832	125.6042583
2428928	127.2191482
2433024	126.29613
2437120	127.3753905
2441216	126.0626489
2445312	125.804135
2449408	125.5677848
2453504	125.9334634
2457600	125.1000801
2461696	126.4628448
2465792	125.8596928
2469888	126.1970935
2473984	126.0888735
2478080	126.7990798
2482176	126.7027512
2486272	125.5078208
2490368	126.1620186
2494464	127.0783253
2498560	126.1347996
2502656	125.9282831
2506752	126.2876387
2510848	125.2697489
2514944	125.3757188
2519040	126.4258368
2523136	127.4901982
2527232	125.8698689
2531328	127.1630057
2535424	126.1263758
2539520	127.2594714
2543616	126.2572867
2547712	126.2831341
2551808	125.8711984
2555904	126.3542585
2560000	125.5544484
2564096	125.6906965
2568192	126.2874471
2572288	125.9045884
2576384	127.2413905
2580480	127.417288
2584576	126.5970082
2588672	127.2092544
2592768	126.5821772
2596864	126.51014
2600960	126.5803608
2605056	127.41038
2609152	127.3103735
2613248	127.5559167
2617344	126.2758006
2621440	126.1670452
2625536	127.3280575
2629632	127.5980716
2633728	126.6881242
2637824	127.5542541
2641920	127.4099241
2646016	127.1445307
2650112	126.3987872
2654208	127.3905385
2658304	126.7071296
2662400	126.8453065
2666496	126.2583164
2670592	126.3142885
2674688	126.7531927
2678784	126.6389481
2682880	127.4834953
2686976	125.9213759
2691072	127.6120655
2695168	127.4956597
2699264	127.7084264
2703360	127.5920519
2707456	127.0122116
2711552	126.020346
2715648	126.6303418
2719744	126.9952017
2723840	127.3735535
2727936	126.7077002
2732032	128.0391543
2736128	127.8040359
2740224	127.4336202
2744320	126.9493355
2748416	127.9955928
2752512	127.6378489
2756608	126.8471049
2760704	126.6688718
2764800	126.7104979
2768896	128.0116831
2772992	127.0065916
2777088	126.883414
2781184	126.2720186
2785280	128.0737705
2789376	126.5355206
2793472	126.127379
2797568	128.0338204
2801664	128.0308113
2805760	128.2057041
2809856	126.9994076
2813952	127.6746634
2818048	128.3612743
2822144	127.8881563
2826240	128.3237717
2830336	127.117771
2834432	127.3017331
2838528	127.6841305
2842624	128.279823
2846720	128.119101
2850816	127.4075636
2854912	127.4114956
2859008	127.2904995
2863104	127.7531816
2867200	128.6038472
2871296	127.4805051
2875392	128.1036859
2879488	128.1724037
2883584	128.4206594
2887680	127.2247182
2891776	127.4228388
2895872	128.2254039
2899968	127.6599428
2904064	127.6575824
2908160	128.4236664
2912256	127.8173754
2916352	128.3871117
2920448	127.9825499
2924544	127.395172
2928640	128.6074849
2932736	127.9039191
2936832	128.6237084
2940928	127.3931459
2945024	127.5705737
2949120	127.8583443
2953216	128.5854107
2957312	128.2018501
2961408	128.6249829
2965504	126.833124
2969600	128.6702067
2973696	127.6931649
2977792	128.406753
2981888	127.4024461
2985984	127.3321521
2990080	127.3985837
2994176	127.9045353
2998272	128.0106997
3002368	127.608577
3006464	128.7177329
3010560	128.8179177
3014656	128.7044498
3018752	128.7755524
3022848	127.6145418
3026944	128.8138666
3031040	127.8076226
3035136	127.9520489
3039232	128.5794295
3043328	128.3030702
3047424	128.8174283
3051520	128.1442646
3055616	127.580338
3059712	128.065339
3063808	128.8929816
3067904	127.8191896
3072000	128.7265477
3076096	128.1828957
3080192	128.9621565
3084288	128.4344708
3088384	128.1183392
3092480	128.2826773
3096576	127.5703054
3100672	128.7232827
3104768	127.7918645
3108864	128.0433492
3112960	127.7266274
3117056	128.4140244
3121152	127.5523869
3125248	128.0325078
3129344	128.9035504
3133440	128.8385466
3137536	128.8070383
3141632	127.9616362
3145728	128.7664177
3149824	128.9340823
3153920	127.3795155
3158016	128.5960184
3162112	129.1156448
3166208	127.9733524
3170304	127.878759
3174400	127.6552288
3178496	128.9125627
3182592	128.8923157
3186688	129.0582003
3190784	127.7967641
3194880	129.1650769
3198976	128.2271877
3203072	127.6402933
3207168	128.1515796
3211264	128.309871
3215360	128.0924955
3219456	128.6695373
3223552	128.7199577
3227648	128.159089
3231744	128.6377249
3235840	128.5914451
3239936	129.2118827
3244032	128.8847692
3248128	129.0313763
3252224	128.2008226
3256320	128.1239686
3260416	128.4281938
3264512	129.1335705
3268608	129.1188592
3272704	129.2324852
3276800	129.0948899
3280896	128.9101125
3284992	129.2361082
3289088	128.4119519
3293184	128.3774117
3297280	128.1755696
3301376	128.8389532
3305472	128.4155023
3309568	128.5484462
3313664	128.6080193
3317760	128.5681633
3321856	128.2266959
3325952	128.5044363
3330048	128.2988426
3334144	128.4047773
3338240	127.9939593
3342336	128.2902681
3346432	129.3481235
3350528	129.2079458
3354624	129.3502102
3358720	129.1895217
3362816	128.533175
3366912	128.0737705
3371008	128.7637181
3375104	128.7345519
3379200	128.4694539
3383296	128.8460387
3387392	128.4736031
3391488	129.4164133
3395584	129.2004967
3399680	129.4286427
3403776	129.3986188
3407872	129.3789809
3411968	128.4707142
3416064	129.7003145
3420160	129.4281477
3424256	128.2447769
3428352	129.2969213
3432448	128.4456543
3436544	129.4574084
3440640	129.1779851
3444736	128.3665306
3448832	128.9879015
3452928	128.9034976
3457024	129.2030803
3461120	128.5501129
3465216	129.5346308
3469312	128.5140319
3473408	128.8760067
3477504	129.6940382
3481600	129.2503601
3485696	128.2096093
3489792	128.6430753
3493888	128.863799
3497984	129.1247339
3502080	128.7030347
3506176	129.839242
3510272	129.6887712
3514368	128.7280112
3518464	129.0763483
3522560	128.4115668
3526656	128.8070641
3530752	129.7717463
3534848	128.8742928
3538944	129.5933648
3543040	129.5592887
3547136	128.8690476
3551232	129.6699116
3555328	129.6506959
3559424	129.300699
3563520	129.5778206
3567616	129.8158552
3571712	129.7520189
3575808	129.3636907
3579904	129.5266143
3584000	129.635468
3588096	129.7787006
3592192	129.2650083
3596288	129.3587108
3600384	129.9176567
3604480	129.0352853
3608576	129.7860254
3612672	129.8794624
3616768	129.587059
3620864	129.0694849
3624960	129.3121587
3629056	129.4485899
3633152	128.4702911
3637248	129.2717922
3641344	129.7801125
3645440	129.4568051
3649536	130.0477805
3653632	129.0557058
3657728	130.0190559
3661824	129.7680317
3665920	129.797429
3670016	129.0608061
3674112	128.8011414
3678208	129.5686662
3682304	129.1500405
3686400	129.5987393
3690496	130.0207341
3694592	129.6907207
3698688	130.0690936
3702784	129.4114413
3706880	129.067406
3710976	129.2005878
3715072	129.3479154
3719168	128.963204
3723264	130.1987845
3727360	129.9750448
3731456	130.3418706
3735552	129.6350206
3739648	129.9426601
3743744	129.4999093
3747840	129.6745184
3751936	129.7974027
3756032	129.5209448
3760128	129.835892
3764224	129.7236928
3768320	129.8085606
3772416	130.0812181
3776512	130.3874629
3780608	130.401416
3784704	129.6377775
3788800	129.8247072
3792896	130.1427466
3796992	129.2140219
3801088	129.700526
3805184	130.2924835
3809280	129.276983
3813376	129.89673
3817472	130.4789979
3821568	129.9946943
3825664	129.9162305
3829760	130.3942788
3833856	130.3708326
3837952	129.668624
3842048	129.4538758
3846144	129.2448467
3850240	129.482862
3854336	130.0517
3858432	130.0564627
3862528	130.029078
3866624	129.7684403
3870720	130.3232568
3874816	130.2909703
3878912	129.9019823
3883008	129.4074993
3887104	129.7798365
3891200	129.644267
3895296	129.6855909
3899392	130.3818105
3903488	129.6821657
3907584	129.5744958
3911680	129.5391607
3915776	130.5497291
3919872	130.440045
3923968	129.7928517
3928064	129.7213709
3932160	129.6053086
3936256	129.7806828
3940352	130.3935772
3944448	129.8980887
3948544	130.5333125
3952640	129.8629293
3956736	129.4445302
3960832	130.3476224
3964928	129.8595371
3969024	129.998154
3973120	129.452084
3977216	129.7273668
3981312	130.3648069
3985408	130.0257005
3989504	130.5882101
3993600	130.1060277
3997696	129.6989284
4001792	130.3996395
4005888	129.9072531
4009984	130.6755083
4014080	129.3416562
4018176	129.4867625
4022272	130.5362247
4026368	130.3586281
4030464	130.5001019
4034560	129.598715
4038656	129.8790255
4042752	130.2479224
4046848	129.9540373
4050944	130.7370981
4055040	130.260964
4059136	129.771832
4063232	130.0772071
4067328	129.7857346
4071424	129.9512199
4075520	129.8863371
4079616	130.4878253
4083712	130.4088953
4087808	129.3958278
4091904	129.9957943
4096000	130.8451129
4100096	127.9417659
4104192	130.0655468
4108288	129.8028343
4112384	130.524678
4116480	129.7521566
4120576	130.5674154
4124672	130.4371705
4128768	130.4196615
4132864	130.6269264
4136960	129.805636
4141056	130.6088154
4145152	130.1654593
4149248	130.4487127
4153344	130.5904026
4157440	130.1784073
4161536	129.6807607
4165632	130.0421045
4169728	130.2381849
4173824	130.6828442
4177920	130.7252535
4182016	129.9537716
4186112	130.544701
4190208	129.916244
4194304	130.1278506
	


==> sifive-micro-capfiles.txt <==
x	y2t
4096	95.27439024
8192	111.6071429
12288	112.6802885
16384	119.2748092
20480	120.5632716
24576	120.1923077
28672	121.5277778
32768	123.0314961
36864	123.3552632
40960	123.2255521
45056	124.1871387
49152	124.33687
53248	124.463848
57344	125.1430206
61440	123.8768499
65536	125.7545272
69632	125.0588512
73728	125.3342246
77824	124.737395
81920	125.2003205
86016	125.2385496
90112	126.0080645
94208	125.4800978
98304	126.5182186
102400	125.5221722
106496	125.8519207
110592	125.5580357
114688	124.4311718
118784	126.1483853
122880	125.6028939
126976	126.1393229
131072	126.135217
135168	126.2548972
139264	123.6615456
143360	122.8380503
147456	126.91787
151552	125.4611545
155648	126.2223639
159744	127.2713033
163840	126.5182186
167936	126.8062154
172032	126.8851508
176128	127.3455269
180224	126.7514749
184320	126.1889806
188416	126.9876325
192512	127.5842599
196608	126.5182186
200704	127.0114466
204800	127.1565755
208896	127.5408131
212992	127.9124685
217088	127.4038462
221184	127.7634767
225280	124.6193445
229376	127.7745327
233472	125.2989589
237568	127.2823034
241664	127.2604914
245760	127.4469821
249856	127.2869925
253952	125.2909984
258048	127.7082252
262144	125.7545272
266240	125.6961634
270336	127.0012315
274432	127.9798289
278528	127.9503854
282624	125.7728651
286720	127.2394137
290816	127.9851177
294912	125.7826476
299008	126.2870903
303104	128.0737705
307200	126.334088
311296	126.3835675
315392	126.0608759
319488	125.4890857
323584	126.0080645
327680	128.5479227
331776	126.4613309
335872	126.2066588
339968	126.1060871
344064	126.6402933
348160	126.5362995
352256	128.0249619
356352	126.6655796
360448	126.5648012
364544	126.3285792
368640	126.6891892
372736	126.5463688
376832	128.1651213
380928	126.2269805
385024	127.0544983
389120	126.5236106
393216	128.4686536
397312	126.6821297
401408	126.7171466
405504	128.4353205
409600	126.9499513
413696	126.9814129
417792	126.5684562
421888	127.1630057
425984	126.7155334
430080	126.6696263
434176	126.8185299
438272	128.3293675
442368	127.4932004
446464	127.5557969
450560	127.4280842
454656	127.1908918
458752	127.1063335
462848	127.68477
466944	127.3412925
471040	127.8732565
475136	127.6408451
479232	127.4132283
483328	127.1902594
487424	127.284707
491520	127.3431133
495616	127.7104161
499712	127.7305012
503808	127.5129379
507904	127.4000526
512000	127.5885158
516096	127.509715
520192	127.6617988
524288	127.6161307
528384	127.6358283
532480	127.8158822
536576	127.4517435
540672	127.9149095
544768	127.7117134
548864	127.9485456
552960	128.1204446
557056	127.8272377
561152	127.7222554
565248	127.8004979
569344	128.0888771
573440	127.8342683
577536	127.9398955
581632	127.7787376
585728	128.382843
589824	127.2624434
593920	128.2042214
598016	127.9588288
602112	128.1452243
606208	128.3296337
610304	128.059681
614400	128.2700306
618496	128.4223275
622592	127.9357897
626688	127.7862412
630784	127.9375798
634880	128.3316554
638976	127.9124685
643072	128.0069401
647168	127.7027726
651264	127.9023373
655360	128.4686536
659456	128.2958486
663552	128.1515796
667648	128.6820432
671744	127.7927389
675840	128.4694539
679936	128.2003756
684032	129.1769802
688128	128.3995304
692224	128.5601266
696320	128.5696999
700416	128.3567929
704512	129.1074174
708608	127.7469282
712704	128.5582561
716800	128.1337863
720896	128.0976337
724992	128.1331079
729088	128.7854232
733184	128.1089685
737280	128.8718842
741376	128.5511364
745472	129.2143766
749568	128.26911
753664	128.7390292
757760	128.7927731
761856	128.8231383
765952	128.3325281
770048	128.8151202
774144	128.3074818
778240	128.1179872
782336	128.3712577
786432	128.0737705
790528	129.0272548
794624	129.0992334
798720	129.192461
802816	128.8063594
806912	128.2765878
811008	128.4139963
815104	128.912728
819200	128.6431747
823296	128.3774117
827392	128.9739294
831488	128.7077991
835584	128.8191077
839680	129.3878252
843776	128.6882296
847872	128.8595618
851968	128.4381916
856064	129.0352853
860160	128.7168523
864256	128.9453614
868352	129.0718516
872448	128.8372948
876544	128.7444171
880640	129.1471244
884736	129.0532273
888832	128.8427193
892928	128.9269493
897024	128.8744727
901120	129.1710507
905216	129.1950389
909312	129.0457589
913408	128.8790871
917504	129.0560472
921600	129.0611233
925696	129.0472884
929792	129.2216191
933888	129.0199913
937984	128.8392986
942080	129.1043972
946176	129.5912322
950272	129.1322314
954368	129.1551369
958464	129.0866403
962560	128.8015645
966656	129.3859649
970752	129.2268635
974848	129.1412002
978944	129.1813685
983040	128.8482683
987136	128.9597603
991232	129.6191554
995328	129.5861775
999424	129.4479153
1003520	129.4334934
1007616	129.1235555
1011712	129.2489953
1015808	129.6160021
1019904	129.1708167
1024000	128.868105
1028096	129.1790184
1032192	129.3868297
1036288	129.1702065
1040384	129.3595176
1044480	129.2788774
1048576	129.2991983
1052672	129.2694115
1056768	129.2067308
1060864	129.5082885
1064960	129.5109666
1069056	129.4642857
1073152	129.5818562
1077248	129.3883816
1081344	129.5702978
1085440	129.7025749
1089536	129.4459325
1093632	129.4487713
1097728	129.4675983
1101824	129.5182115
1105920	129.5048502
1110016	129.4599181
1114112	129.6205929
1118208	129.5440051
1122304	129.4367517
1126400	129.6739196
1130496	129.4733998
1134592	129.4140952
1138688	129.4015133
1142784	129.7433036
1146880	129.5912322
1150976	129.4558615
1155072	129.6260885
1159168	129.6585445
1163264	129.4788749
1167360	129.5115461
1171456	129.6793384
1175552	129.3370731
1179648	130.0728408
1183744	129.7444259
1187840	129.5234965
1191936	129.4815754
1196032	129.2932442
1200128	129.5158142
1204224	129.8403053
1208320	129.7392198
1212416	129.9157303
1216512	129.8440123
1220608	129.9902289
1224704	129.8897631
1228800	129.8044971
1232896	129.6912916
1236992	129.9787902
1241088	129.8939585
1245184	130.0657174
1249280	130.037792
1253376	129.3348301
1257472	129.757493
1261568	129.6610626
1265664	130.0259884
1269760	130.0405391
1273856	129.818738
1277952	130.0138681
1282048	130.0559781
1286144	129.7675095
1290240	129.8373694
1294336	129.4844225
1298432	129.9623478
1302528	130.0992354
1306624	129.8961482
1310720	130.2354657
1314816	130.2895106
1318912	129.9661604
1323008	130.1546059
1327104	129.5684889
1331200	130.0482739
1335296	129.9691264
1339392	130.4743361
1343488	130.1289864
1347584	129.6566031
1351680	130.2083333
1355776	130.1821134
1359872	129.9213584
1363968	129.8833
1368064	129.8584154
1372160	129.5893989
1376256	129.7577855
1380352	130.2598704
1384448	130.2982828
1388544	129.8380969
1392640	129.8264907
1396736	130.0303836
1400832	129.7782689
1404928	130.0314198
1409024	130.5118493
1413120	129.8695432
1417216	130.0329517
1421312	129.9835779
1425408	129.959369
1429504	129.8734162
1433600	130.3697435
1437696	129.9861348
1441792	130.1590307
1445888	130.1346027
1449984	129.9025364
1454080	130.1716653
1458176	130.0378717
1462272	130.2204921
1466368	130.1598567
1470464	130.0875464
1474560	130.0277393
1478656	130.1122209
1482752	130.0167801
1486848	130.065011
1490944	130.1487414
1495040	130.3035323
1499136	130.1372201
1503232	130.4096925
1507328	129.9258858
1511424	130.3024995
1515520	129.9624584
1519616	130.1264928
1523712	129.9173
1527808	130.2316098
1531904	130.5107647
1536000	130.0464977
1540096	130.3123059
1544192	130.3120299
1548288	130.3462659
1552384	130.4722614
1556480	130.3455392
1560576	130.2311209
1564672	130.4131708
1568768	130.4126351
1572864	130.2422506
1576960	130.445507
1581056	130.4223251
1585152	130.3093483
1589248	130.2530938
1593344	130.431867
1597440	130.0194162
1601536	130.4530022
1605632	130.4301533
1609728	130.629361
1613824	130.2854906
1617920	130.8154939
1622016	130.5269598
1626112	130.4712477
1630208	130.5143972
1634304	130.3172032
1638400	130.5128633
1642496	130.5447329
1646592	130.5764593
1650688	130.4348952
1654784	130.3589129
1658880	130.2833937
1662976	130.7881824
1667072	130.4969014
1671168	130.6352459
1675264	130.5808132
1679360	130.5054188
1683456	130.8237247
1687552	130.6522975
1691648	130.1873184
1695744	130.7875051
1699840	130.5333561
1703936	130.6900434
1708032	130.4377202
1712128	130.7400512
1716224	130.4886192
1720320	130.716676
1724416	130.5183532
1728512	130.4762941
1732608	130.7233979
1736704	129.5159525
1740800	130.4026589
1744896	130.5249431
1748992	130.0966188
1753088	130.7071378
1757184	130.5939253
1761280	130.4307734
1765376	130.7645631
1769472	130.6620209
1773568	130.2484406
1777664	130.8212439
1781760	130.5885913
1785856	129.6039114
1789952	130.5668694
1794048	130.6757428
1798144	130.6746742
1802240	130.7431918
1806336	130.7320521
1810432	130.6319513
1814528	130.6901858
1818624	130.6694041
1822720	130.3841322
1826816	130.9226347
1830912	130.6565213
1835008	130.6652729
1839104	130.8104303
1843200	130.8090862
1847296	130.904945
1851392	130.5742494
1855488	130.8050894
1859584	130.9583149
1863680	130.6774318
1867776	130.5136284
1871872	130.5225013
1875968	130.8176733
1880064	130.3219036
1884160	131.0153117
1888256	130.8136895
1892352	130.7934121
1896448	130.6881819
1900544	130.8380856
1904640	130.4983296
1908736	130.7789712
1912832	130.8058762
1916928	130.982661
1921024	130.8033164
1925120	130.8206855
1929216	130.8193793
1933312	130.9016684
1937408	130.86311
1941504	130.9728019
1945600	130.5932397
1949696	130.6291274
1953792	130.6190852
1957888	130.9479978
1961984	131.1207954
1966080	130.6529162
1970176	131.0255404
1974272	131.0876906
1978368	130.8041285
1982464	131.1658804
1986560	131.0731458
1990656	130.9989994
1994752	130.880203
1998848	130.8428856
2002944	131.0031034
2007040	130.840283
2011136	130.9998463
2015232	130.9357542
2019328	130.7120919
2023424	130.8617591
2027520	130.8427223
2031616	130.9121622
2035712	130.9902335
2039808	131.1476101
2043904	131.0751631
2048000	130.9855141
2052096	130.8963447
2056192	130.9037049
2060288	130.9721204
2064384	130.7618225
2068480	131.0299734
2072576	131.0022866
2076672	130.4742572
2080768	131.2330534
2084864	130.8682452
2088960	131.0735904
2093056	130.942912
2097152	130.9500426
2101248	130.9058172
2105344	131.0240472
2109440	131.0224534
2113536	131.2255859
2117632	131.4285598
2121728	131.0177091
2125824	130.9146164
2129920	131.2516154
2134016	131.0889694
2138112	131.2138031
2142208	131.1360646
2146304	131.2435881
2150400	130.7729403
2154496	130.9802703
2158592	131.2292822
2162688	131.3192411
2166784	131.0672491
2170880	130.7758512
2174976	130.939887
2179072	130.8066344
2183168	131.2921711
2187264	131.0673893
2191360	131.2633472
2195456	131.0805735
2199552	131.0543702
2203648	130.8487952
2207744	130.9126873
2211840	131.1229564
2215936	131.227102
2220032	130.9411528
2224128	131.1259737
2228224	131.1323666
2232320	131.058006
2236416	131.2338481
2240512	131.0147005
2244608	131.2864152
2248704	131.0758053
2252800	131.0982121
2256896	131.4007173
2260992	131.0630926
2265088	131.0853966
2269184	131.0758631
2273280	130.9634378
2277376	131.0885442
2281472	131.3084641
2285568	131.3222979
2289664	131.3281861
2293760	131.1844078
2297856	130.939666
2301952	131.2044286
2306048	131.2417945
2310144	131.4200072
2314240	131.0121839
2318336	131.1973356
2322432	130.9086678
2326528	131.224864
2330624	131.5726188
2334720	131.1285336
2338816	131.2812684
2342912	131.132989
2347008	131.2620954
2351104	131.1067419
2355200	131.1817399
2359296	131.0348844
2363392	131.0944134
2367488	131.0624311
2371584	131.3654382
2375680	130.847531
2379776	131.0958439
2383872	131.3138971
2387968	131.1380715
2392064	130.9557979
2396160	131.0371151
2400256	131.2159645
2404352	131.0342734
2408448	131.3250429
2412544	131.5408639
2416640	131.1120435
2420736	131.1850068
2424832	131.280159
2428928	131.4049382
2433024	131.2468183
2437120	131.0304854
2441216	131.3395577
2445312	131.1161166
2449408	131.2471907
2453504	131.1424588
2457600	131.4129521
2461696	131.3815127
2465792	131.2109419
2469888	131.1581241
2473984	131.2586926
2478080	131.3225856
2482176	131.4082103
2486272	131.4062154
2490368	131.4478636
2494464	130.9970402
2498560	131.2699703
2502656	131.2465631
2506752	131.4180089
2510848	131.315122
2514944	131.1983754
2519040	131.2684416
2523136	131.0950695
2527232	131.5372073
2531328	131.4204638
2535424	131.2686618
2539520	131.1532005
2543616	131.4644077
2547712	131.2422352
2551808	131.382268
2555904	131.3095944
2560000	131.2160728
2564096	131.1440792
2568192	131.226894
2572288	131.2744154
2576384	131.3779943
2580480	131.4322527
2584576	131.1087101
2588672	131.3304607
2592768	131.461335
2596864	131.403539
2600960	131.394679
2605056	131.4484127
2609152	131.4533916
2613248	131.5346757
2617344	130.9872875
2621440	131.2129323
2625536	131.4524491
2629632	131.3678628
2633728	131.160248
2637824	131.3642298
2641920	131.2460931
2646016	131.2376482
2650112	131.5297294
2654208	131.6302652
2658304	131.4369686
2662400	131.7487806
2666496	131.453541
2670592	131.4855447
2674688	131.206278
2678784	131.515444
2682880	131.3716241
2686976	131.511419
2691072	131.6105769
2695168	133.0940607
2699264	132.1399697
2703360	131.9591687
2707456	132.0011111
2711552	131.5230973
2715648	133.5939136
2719744	132.5275292
2723840	133.8844522
2727936	131.0408772
2732032	132.635632
2736128	133.9560383
2740224	132.5734204
2744320	132.9204815
2748416	133.6567557
2752512	132.6762235
2756608	131.46403
2760704	132.6707161
2764800	133.0204712
2768896	131.1712819
2772992	131.2286383
2777088	132.9624431
2781184	133.6230713
2785280	132.1162318
2789376	132.748952
2793472	131.0501174
2797568	132.0259648
2801664	131.0681309
2805760	131.043697
2809856	132.1323281
2813952	131.4656463
2818048	130.6641385
2822144	131.6477328
2826240	131.5620882
2830336	131.5729344
2834432	131.6093773
2838528	131.4603365
2842624	131.3565995
2846720	131.7054165
2850816	131.4993954
2854912	131.7074424
2859008	131.5400666
2863104	131.7094569
2867200	131.4856222
2871296	131.2694751
2875392	131.3433998
2879488	131.5620059
2883584	131.6545385
2887680	131.5141476
2891776	131.5185512
2895872	131.0672844
2899968	131.6713483
2904064	131.4879765
2908160	131.4549957
2912256	131.6713483
2916352	131.719157
2920448	131.5925467
2924544	131.6340617
2928640	131.5762355
2932736	131.5557385
2936832	131.5723799
2940928	131.3424885
2945024	131.7104554
2949120	131.4313753
2953216	131.8110287
2957312	131.6058096
2961408	131.6406614
2965504	131.5651749
2969600	131.673389
2973696	131.524789
2977792	131.4742477
2981888	131.5454714
2985984	131.8725688
2990080	131.7971205
2994176	131.2738484
2998272	131.7562897
3002368	131.3612538
3006464	131.637092
3010560	131.7015482
3014656	131.8565401
3018752	131.4389011
3022848	131.839957
3026944	131.6633409
3031040	131.5594848
3035136	131.5158004
3039232	131.531925
3043328	131.6972389
3047424	131.5283309
3051520	131.6931962
3055616	131.5603837
3059712	131.3690235
3063808	131.8059816
3067904	131.5726604
3072000	131.6595138
3076096	131.5866937
3080192	131.6202169
3084288	131.6890334
3088384	131.6811597
3092480	131.5969278
3096576	131.5657578
3100672	131.8102545
3104768	131.7084427
3108864	131.8411486
3112960	131.698607
3117056	131.5276426
3121152	131.6538768
3125248	131.5822149
3129344	131.8361532
3133440	131.7642423
3137536	131.7099877
3141632	131.6154345
3145728	131.6771277
3149824	131.5368153
3153920	131.6847993
3158016	131.6138072
3162112	131.6579349
3166208	131.770947
3170304	131.774647
3174400	131.6121968
3178496	131.4847749
3182592	131.6656364
3186688	131.6808571
3190784	131.6846438
3194880	131.8251633
3198976	131.7661318
3203072	131.9462442
3207168	131.7848141
3211264	131.7317619
3215360	131.7524383
3219456	131.6882908
3223552	131.5398892
3227648	131.6281805
3231744	131.5701708
3235840	131.7313028
3239936	131.5498872
3244032	131.6825572
3248128	131.7086717
3252224	131.7403262
3256320	131.8278537
3260416	131.892895
3264512	131.6620676
3268608	131.7715379
3272704	131.7028336
3276800	131.7842534
3280896	131.6491879
3284992	131.6750378
3289088	131.8946577
3293184	131.6768689
3297280	131.713632
3301376	131.6346475
3305472	131.5010742
3309568	131.7464624
3313664	131.7994849
3317760	131.7371346
3321856	131.8613424
3325952	131.6677044
3330048	131.7150367
3334144	131.8169099
3338240	131.6459393
3342336	131.720319
3346432	131.783716
3350528	131.7926377
3354624	131.8069689
3358720	131.6046263
3362816	131.6353179
3366912	131.7415788
3371008	131.7558914
3375104	131.775567
3379200	131.8707034
3383296	131.589009
3387392	131.6034037
3391488	131.6659882
3395584	131.8679501
3399680	131.7641023
3403776	131.7568596
3407872	131.5896024
3411968	131.8491936
3416064	131.8578743
3420160	131.8665353
3424256	131.6625005
3428352	131.7084777
3432448	131.7172662
3436544	131.7684042
3440640	131.8194601
3444736	131.7752206
3448832	131.8208689
3452928	131.5871628
3457024	131.8275421
3461120	131.8782712
3465216	131.8131507
3469312	131.7115346
3473408	131.8670382
3477504	131.7498113
3481600	131.5652613
3485696	131.7931551
3489792	131.9951218
3493888	131.7529162
3497984	131.959553
3502080	131.6921158
3506176	131.8617399
3510272	132.0053726
3514368	131.89416
3518464	131.8558924
3522560	131.8022207
3526656	131.4397862
3530752	131.7933187
3534848	131.8636319
3538944	131.6867611
3543040	131.7209672
3547136	131.7859091
3551232	131.7123148
3555328	131.6389719
3559424	131.8571803
3563520	131.9730302
3567616	131.761434
3571712	131.6221647
3575808	131.8546282
3579904	131.6138204
3584000	131.8050575
3588096	131.8539997
3592192	131.9231843
3596288	131.3452627
3600384	131.9040279
3604480	131.9172615
3608576	131.8596977
3612672	131.6059628
3616768	131.8357509
3620864	131.8993506
3624960	131.6914118
3629056	131.9055378
3633152	131.7982331
3637248	131.8615525
3641344	131.8096201
3645440	131.618176
3649536	131.8559157
3653632	131.4164215
3657728	132.0168508
3661824	131.7707154
3665920	131.943003
3670016	131.4603365
3674112	131.9688995
3678208	131.7933762
3682304	131.9252695
3686400	131.9679054
3690496	131.8670382
3694592	131.8355721
3698688	132.0113679
3702784	131.8811622
3706880	131.6729831
3710976	131.8135685
3715072	131.6599313
3719168	132.1291536
3723264	131.9453476
3727360	131.747804
3731456	131.8290639
3735552	131.7443882
3739648	131.9425176
3743744	131.9893715
3747840	131.9727781
3751936	132.1170107
3756032	132.0077851
3760128	131.7874862
3764224	131.8147812
3768320	131.7791793
3772416	131.8160792
3776512	131.5399014
3780608	131.8221911
3784704	131.9553614
3788800	131.8667658
3792896	132.028598
3796992	131.8631423
3801088	131.8421531
3805184	131.9170544
3809280	131.9104031
3813376	132.0954106
3817472	131.916262
3821568	131.9621714
3825664	131.6982818
3829760	131.8773696
3833856	132.0279493
3837952	131.9926524
3842048	132.0097456
3846144	132.00305
3850240	131.9963693
3854336	131.9091814
3858432	131.9215395
3862528	132.0331822
3866624	131.8141197
3870720	131.9631877
3874816	132.0225974
3878912	131.7854916
3883008	131.9857789
3887104	131.8899651
3891200	131.9069243
3895296	131.9144828
3899392	131.9407486
3903488	131.8874885
3907584	131.8950414
3911680	132.0286233
3915776	130.9571819
3919872	131.7641694
3923968	131.897205
3928064	132.2586411
3932160	132.0097159
3936256	132.0310302
3940352	132.0847979
3944448	132.2313959
3948544	131.9050371
3952640	131.6866812
3956736	131.9752903
3960832	131.8628692
3964928	131.999232
3969024	131.8685985
3973120	131.9127733
3977216	131.8422173
3981312	132.0514381
3985408	132.0816392
3989504	132.0980314
3993600	132.0273772
3997696	131.9386766
4001792	131.9825097
4005888	132.0034726
4009984	131.7151874
4014080	132.2048971
4018176	131.6849227
4022272	131.9007462
4026368	131.8220244
4030464	132.069475
4034560	132.1537438
4038656	132.043008
4042752	132.1406844
4046848	132.0527955
4050944	132.1050899
4055040	132.0174615
4059136	131.6206096
4063232	132.0407537
4067328	131.5775526
4071424	132.0999047
4075520	132.0216967
4079616	132.0198507
4083712	131.9240964
4087808	132.0072294
4091904	131.9920091
4096000	131.9188815
4100096	132.0864862
4104192	132.1782554
4108288	131.9847987
4112384	131.841026
4116480	132.07446
4120576	132.1080986
4124672	131.9643636
4128768	132.1042743
4132864	132.0050322
4136960	131.888497
4141056	132.0853122
4145152	131.801587
4149248	132.1653724
4153344	131.877393
4157440	131.897663
4161536	132.1507059
4165632	132.038962
4169728	132.0064566
4173824	132.0046677
4177920	132.0422535
4182016	132.1060368
4186112	132.0648219
4190208	132.1153751
4194304	132.0873097
	


==> sifive-micro-local.txt <==
x	y1t	y2t	y2p
4096	32	30.53435	2.85919
8192	53.15673	47.19805	5.462625
12288	60.91371	31.336935	2.414245
16384	57.04263	33.691525	3.14467
20480	67.56756	36.00853	3.831055
24576	71.96418	45.945175	4.44363
28672	71.24682	45.05885	5.013885
32768	80.30429	48.19671	5.616025
36864	68.63686	45.3412	6.124585
40960	79.68412	54.09478	6.637905
45056	79.56626	48.22093	7.0962
49152	81.77196	54.305595	7.70342
53248	81.95475	54.39384	8.00308
57344	86.620725	56.397565	8.47201
61440	75.85335	56.33823	8.817695
65536	84.544405	57.86661	9.21394
69632	85.053455	59.702645	9.56804
73728	86.694795	58.851115	9.983365
77824	85.393365	59.029135	10.27513
81920	87.14607	60.446005	10.66169
86016	78.28545	55.87039	10.93821
90112	79.27928	63.03987	11.24746
94208	89.363785	56.563175	11.51223
98304	91.34166	57.69233	11.835795
102400	90.95045	57.504335	12.025735
106496	92.56789	65.04495	12.30769
110592	91.75897	64.15334	12.55814
114688	80.37317	64.949775	13.078005
118784	80.58378	58.291515	13.285235
122880	91.56812	59.30322	13.56088
126976	89.69288	58.89346	13.445375
131072	90.45937	59.99532	13.78716
135168	92.5668	66.249935	14.137305
139264	81.218455	60.163705	14.087425
143360	81.25363	64.875775	14.25517
147456	92.45587	60.466095	14.48838
151552	81.858505	60.371205	14.583435
155648	81.720455	65.8579	14.79607
159744	93.722525	65.44997	14.94969
163840	92.996295	61.373235	15.13074
167936	92.62921	60.763255	15.607925
172032	93.38522	61.583585	15.491725
176128	82.00261	60.84188	15.607985
180224	94.268985	61.345685	15.71149
184320	93.2401	66.359825	15.87302
188416	92.2306	67.007275	16.03556
192512	92.179465	67.92195	16.490505
196608	91.910025	67.440085	16.318895
200704	93.95973	68.36534	16.826205
204800	94.80933	67.3189	17.015485
208896	92.24512	66.677565	16.69942
212992	94.609965	67.379905	16.81012
217088	94.32707	67.23766	16.921445
221184	94.384975	67.53167	17.14218
225280	94.889155	67.49537	17.103985
229376	94.814815	67.714655	17.70193
233472	83.76195	67.55604	17.34698
237568	83.618695	63.07778	17.54855
241664	83.30396	67.75777	17.99604
245760	93.149625	68.356685	17.63863
249856	92.970095	62.854265	18.23142
253952	95.092145	69.859295	17.9567
258048	94.701295	68.22833	17.900905
262144	93.057375	69.94599	18.032615
266240	93.223485	69.612185	18.06748
270336	92.92513	70.06377	18.26358
274432	84.14446	62.94077	18.267955
278528	93.214705	63.730085	18.33502
282624	93.05466	68.39302	18.408595
286720	93.2401	68.88084	18.57195
290816	95.11053	68.58287	19.113645
294912	93.264285	69.759285	18.731705
299008	84.11354	70.10811	18.832645
303104	94.72001	70.127645	18.91616
307200	94.89178	69.87348	18.87564
311296	94.95549	70.24138	19.1647
315392	95.12059	64.060125	19.09249
319488	83.995165	64.52975	19.22307
323584	84.300395	70.090025	19.713655
327680	84.90321	70.515815	19.30386
331776	95.12638	70.20588	19.341
335872	95.01741	64.459075	19.38993
339968	95.210855	64.4473	19.44762
344064	84.39032	64.435755	19.59416
348160	84.872695	64.1752	19.552615
352256	84.583415	64.576705	20.218645
356352	93.49813	64.135905	19.708895
360448	93.57969	64.741595	19.812575
364544	95.35289	69.49732	19.852225
368640	84.685975	69.923295	19.83799
372736	94.12982	64.72267	20.442555
376832	93.650605	64.868675	20.004415
380928	95.51933	64.29869	20.03178
385024	96.077715	64.90608	20.65651
389120	84.7458	70.54089	20.13033
393216	85.01217	70.995125	20.228625
397312	85.265355	70.514915	20.8339
401408	84.64695	64.938345	20.971535
405504	95.318325	69.84131	20.92858
409600	96.004075	70.53433	20.495475
413696	95.576085	70.933235	21.09
417792	94.259085	71.086375	20.73804
421888	93.91391	64.86668	20.59852
425984	94.04318	70.12815	20.64516
430080	84.89995	70.38126	20.66014
434176	85.0637	70.227765	21.3593
438272	85.267465	64.95182	20.76511
442368	85.005915	64.967295	20.88268
446464	84.98197	65.181695	20.872235
450560	95.83985	65.505445	21.480705
454656	85.1717	65.20782	20.95279
458752	85.496185	71.52606	20.99937
462848	84.994375	70.935485	21.54741
466944	85.41726	71.726405	21.13068
471040	94.1851	70.42793	21.131935
475136	94.713275	71.34627	21.188185
479232	94.66023	70.55635	21.706875
483328	95.993505	65.61024	21.303045
487424	95.390785	70.48197	21.19938
491520	95.04951	70.791485	21.33286
495616	85.27883	70.579675	21.909375
499712	85.824965	71.16815	21.355795
503808	85.93136	65.75783	21.327835
507904	85.37006	65.85682	21.48352
512000	85.128125	65.67285	21.47167
516096	85.373135	65.9082	21.619305
520192	85.17774	71.089225	21.46766
524288	95.593785	71.363915	22.22368
528384	95.83953	71.172415	21.58139
532480	95.40409	65.520065	21.595585
536576	85.880545	65.40607	21.78342
540672	95.695525	65.516895	21.67669
544768	96.20279	70.721335	21.744475
548864	95.945605	71.196505	21.74795
552960	95.96588	71.908915	21.807215
557056	95.45539	71.75361	22.050645
561152	95.4039	65.877265	22.497285
565248	95.64238	71.669815	21.970595
569344	95.262605	71.323355	21.92213
573440	85.75806	71.419465	21.943145
577536	85.955955	71.16756	21.93955
581632	94.44636	71.776185	21.909355
585728	95.079825	70.941915	21.961145
589824	95.840305	71.708955	22.62106
593920	95.69378	71.305665	22.680615
598016	95.52629	66.20565	22.79647
602112	95.122545	65.77182	22.182405
606208	95.948135	66.156335	22.873925
610304	86.11474	71.08858	22.29246
614400	86.2938	71.89085	22.225955
618496	85.94196	71.479545	22.261535
622592	85.91211	71.58837	22.89674
626688	85.786375	65.94118	22.95273
630784	86.26247	71.727995	22.336245
634880	85.985715	66.22877	22.4118
638976	85.997795	66.60974	22.453315
643072	95.51336	71.64043	22.36508
647168	95.721365	71.639085	22.521585
651264	86.30751	71.9667	22.441775
655360	86.545005	71.60439	23.095525
659456	86.159615	71.61134	23.104805
663552	85.958755	71.515745	22.580365
667648	86.5525	71.65624	22.52003
671744	96.272455	71.761675	22.62811
675840	86.44401	66.47868	23.1742
679936	95.58771	71.57877	23.21435
684032	86.36628	71.573985	22.60422
688128	95.774355	71.917875	22.72727
692224	95.33223	71.61018	22.783215
696320	95.86926	71.64721	22.764555
700416	95.80503	71.8752	22.762445
704512	95.82173	72.04195	23.43524
708608	86.47299	72.06458	22.819845
712704	86.50261	71.726705	22.858265
716800	86.451775	71.890815	22.88943
720896	86.44401	71.43583	22.934585
724992	86.56861	66.366875	22.80671
729088	86.36592	66.57949	22.879175
733184	86.457775	71.73271	23.457355
737280	86.476145	71.748885	22.93104
741376	95.175525	71.56633	22.882065
745472	95.657315	72.114945	22.96639
749568	95.46166	71.77205	22.89539
753664	95.32445	71.727935	22.919425
757760	86.30241	71.66723	22.966745
761856	86.617385	72.08262	22.995625
765952	95.62771	71.681855	23.60218
770048	95.729115	66.716965	23.08661
774144	95.25011	71.91449	23.05089
778240	95.60951	71.674585	23.072955
782336	94.99534	66.585325	23.096925
786432	96.5006	71.82947	23.110975
790528	96.15744	71.69405	23.08578
794624	96.40949	67.03833	23.16698
798720	95.91737	66.746575	23.147125
802816	95.307575	71.66699	23.192185
806912	86.13905	71.5713	23.849525
811008	86.675785	71.88903	23.881415
815104	95.51809	71.61536	23.225675
819200	95.57945	72.231535	23.376435
823296	96.310495	71.660965	23.363605
827392	86.802405	72.32691	23.32971
831488	86.72897	72.17149	23.386765
835584	95.33824	72.244425	23.38143
839680	95.548985	66.88429	23.395915
843776	86.883195	71.727035	23.42673
847872	86.633555	72.216655	23.410995
851968	96.430255	71.721045	23.444575
856064	96.66975	66.65604	23.543
860160	96.18688	67.001685	23.456815
864256	96.13304	66.711505	23.389865
868352	87.0056	66.761145	23.49389
872448	86.57217	66.41981	23.43654
876544	86.626525	72.096385	23.545595
880640	86.64552	66.910465	23.57848
884736	87.00907	71.970015	24.139805
888832	86.66169	71.611335	23.5342
892928	95.75578	66.922535	23.64233
897024	96.22673	72.29816	24.04515
901120	86.995295	72.080965	23.53854
905216	86.751725	71.70378	23.63228
909312	86.86295	71.676675	23.694535
913408	87.041385	71.6812	23.63165
917504	86.691525	72.188235	23.67091
921600	86.39311	66.63952	23.63787
925696	86.569325	66.987775	23.647895
929792	95.088545	66.840955	23.68656
933888	95.26298	66.822995	23.662805
937984	86.63987	71.989965	23.705085
942080	87.05119	71.959325	23.84223
946176	95.44961	71.75308	23.811365
950272	94.98467	72.33922	23.81044
954368	87.33134	66.90596	23.810445
958464	86.65464	71.587	23.89706
962560	96.01635	71.647695	23.799275
966656	95.363185	71.89095	23.75322
970752	95.41063	71.69327	23.747495
974848	86.936675	67.165235	23.781275
978944	86.93676	66.998565	24.416725
983040	87.02747	72.088425	23.90111
987136	86.889925	72.60413	23.87203
991232	87.2859	66.99889	23.89799
995328	87.14795	72.16861	24.412915
999424	96.01102	71.759525	24.462995
1003520	86.779435	71.897595	24.58144
1007616	94.898635	71.63426	23.853775
1011712	86.918155	67.281825	23.95002
1015808	96.357675	66.927675	24.562435
1019904	96.42249	67.1677	23.993545
1024000	87.01706	72.722025	24.046275
1028096	95.833925	71.88935	23.94336
1032192	95.776335	67.510505	24.026555
1036288	95.381905	67.529825	24.536655
1040384	95.68173	72.24605	24.007165
1044480	95.90522	72.079775	23.93411
1048576	86.717525	67.211735	24.07863
1052672	87.125935	71.53779	24.053555
1056768	86.92375	71.4833	24.05459
1060864	86.67973	71.88178	24.09882
1064960	86.84762	72.263045	24.12545
1069056	86.66811	72.269435	24.121805
1073152	87.07197	67.222455	24.710815
1077248	95.58441	67.179825	24.041365
1081344	87.25802	73.036375	24.107305
1085440	87.160305	67.303735	24.659765
1089536	95.83464	67.399675	24.074935
1093632	95.909345	67.46035	24.66651
1097728	94.871635	72.125545	24.18995
1101824	94.9185	72.212085	24.22737
1105920	87.02309	72.34247	24.17433
1110016	86.873215	71.824505	24.210865
1114112	87.015505	72.12212	24.173975
1118208	87.07812	72.115155	24.17753
1122304	87.222645	72.64025	24.267295
1126400	87.132165	67.515725	24.348945
1130496	87.38356	67.31321	24.332105
1134592	95.66139	71.67838	24.1945
1138688	96.28981	72.38506	24.299695
1142784	87.522245	72.573335	24.93679
1146880	96.71853	72.22079	24.337775
1150976	96.63867	72.044635	24.31173
1155072	87.42138	67.37736	24.334425
1159168	95.070315	72.1411	24.882025
1163264	96.00643	71.782705	24.91879
1167360	94.778855	71.502595	24.305745
1171456	95.09198	72.288645	24.312065
1175552	87.41324	67.388575	24.32437
1179648	94.740895	71.970975	24.246325
1183744	94.7771	72.28831	24.89468
1187840	96.10209	72.436635	24.315345
1191936	95.617855	71.93429	24.37842
1196032	95.93413	67.49093	24.376485
1200128	96.132725	67.3994	24.401715
1204224	87.0689	71.96159	24.34525
1208320	96.044295	71.708585	24.999475
1212416	96.194045	72.10523	24.22564
1216512	96.268225	72.44553	24.9417
1220608	95.693185	72.29512	24.41632
1224704	96.00998	71.411305	24.53302
1228800	96.14229	72.466055	25.007815
1232896	96.12806	72.302235	25.04302
1236992	96.462355	72.979795	25.108565
1241088	95.67807	72.3821	24.41633
1245184	96.297595	72.58198	24.57079
1249280	95.59256	72.52629	24.445225
1253376	87.48509	72.22542	24.57642
1257472	87.073535	67.5859	25.08909
1261568	87.236835	72.65878	24.487485
1265664	87.50416	72.69283	24.431145
1269760	88.046295	72.827655	24.528715
1273856	96.370925	71.594595	24.548435
1277952	87.32144	71.781785	24.48519
1282048	87.44557	72.269825	25.196005
1286144	87.53196	72.521385	25.084555
1290240	95.9927	72.860165	25.163545
1294336	96.224425	72.319715	24.602565
1298432	87.2736	71.48686	24.530875
1302528	94.42521	67.32307	24.59759
1306624	87.456895	67.774805	24.690805
1310720	87.509425	67.622895	24.65925
1314816	87.63037	67.678895	24.712585
1318912	95.86172	72.2904	24.652805
1323008	94.638295	71.835755	24.65513
1327104	87.87015	71.89994	24.687755
1331200	87.518515	67.79485	24.82126
1335296	87.458355	67.45662	24.74414
1339392	96.16219	72.57187	24.6748
1343488	94.90414	71.69605	24.78632
1347584	87.66586	67.890905	24.764695
1351680	87.47225	71.887595	24.698555
1355776	94.985575	67.779455	25.32212
1359872	94.580025	71.85597	24.80895
1363968	94.35446	72.7115	24.79181
1368064	94.88946	71.914905	24.77118
1372160	87.356175	67.622415	24.7992
1376256	87.574425	71.52952	24.790945
1380352	87.800345	71.517765	24.80514
1384448	87.613125	72.68659	24.735715
1388544	87.83213	71.81612	24.73814
1392640	87.448555	71.942615	25.36864
1396736	87.646875	71.49444	24.880595
1400832	87.636005	71.746895	24.846535
1404928	94.96466	72.491065	24.820945
1409024	95.0766	67.759715	24.73745
1413120	96.1003	72.648785	25.37092
1417216	94.853305	72.351115	24.73933
1421312	88.213675	71.75345	25.304885
1425408	87.26465	71.588705	24.95477
1429504	87.809555	71.659465	24.87719
1433600	87.5383	71.688255	25.37473
1437696	88.052935	72.757635	25.374415
1441792	87.38274	71.491945	24.867285
1445888	87.525305	72.723825	24.80852
1449984	88.00473	72.011395	25.47905
1454080	87.86857	71.733545	24.81831
1458176	87.94762	71.50128	24.845005
1462272	87.97155	72.61812	24.87022
1466368	88.004055	67.650975	24.923245
1470464	87.606145	67.870125	25.007555
1474560	87.812915	67.897325	24.97401
1478656	87.44127	68.245375	25.456675
1482752	87.487045	67.82034	24.90045
1486848	87.675985	67.89501	24.92182
1490944	88.148705	72.64544	25.015195
1495040	87.529995	71.52134	25.570295
1499136	87.991585	72.56396	24.941505
1503232	96.3443	71.78125	25.424065
1507328	87.564435	72.35203	24.94709
1511424	94.47282	72.52924	24.98769
1515520	94.826205	72.712985	24.98291
1519616	94.73978	71.57518	24.90901
1523712	94.635295	71.77475	24.972915
1527808	88.039305	71.83103	25.612455
1531904	87.62864	72.728875	25.47504
1536000	87.673155	72.574295	25.03108
1540096	88.19329	71.535775	25.02919
1544192	88.06086	72.496465	25.62248
1548288	96.06725	71.84955	25.52656
1552384	96.615645	71.4082	25.528055
1556480	87.70917	67.932965	25.107995
1560576	87.871765	72.90493	25.08092
1564672	87.823555	72.744495	25.060465
1568768	96.119585	67.906415	24.985555
1572864	96.33392	72.76671	25.019685
1576960	96.00399	71.52989	25.511475
1581056	87.56828	72.56852	25.55135
1585152	96.065415	72.75111	25.086495
1589248	96.295965	72.74963	25.62148
1593344	88.163415	72.513575	25.13
1597440	88.080935	72.864855	25.198885
1601536	96.163545	72.58911	25.19986
1605632	94.71447	72.55891	25.1139
1609728	94.587795	72.52103	25.693235
1613824	87.80412	72.707075	25.123885
1617920	88.157345	67.44212	25.127635
1622016	96.964055	71.15441	25.145935
1626112	88.339915	71.51857	25.18034
1630208	87.904915	71.073125	25.208675
1634304	88.140065	71.662555	25.664265
1638400	88.190785	68.368765	25.219685
1642496	87.66726	68.06721	25.09512
1646592	94.227835	72.9599	25.243105
1650688	94.2581	72.89179	25.67726
1654784	94.29316	71.41793	25.227085
1658880	94.56817	73.07501	25.20656
1662976	87.97421	68.063925	25.210995
1667072	88.286225	71.82081	25.67658
1671168	88.166305	71.67965	25.71884
1675264	96.17284	67.954155	25.21767
1679360	96.78657	68.07239	25.22459
1683456	96.612445	73.050915	25.18646
1687552	96.12682	73.20369	25.198555
1691648	96.063385	72.8862	25.1519
1695744	94.20041	73.028735	25.794755
1699840	96.461155	72.89494	25.83156
1703936	88.320585	72.404685	25.264245
1708032	94.43458	67.806175	25.811415
1712128	87.76686	72.5634	25.83699
1716224	88.42442	71.29019	25.28794
1720320	88.202885	73.01491	25.22769
1724416	87.953625	68.08733	25.270075
1728512	87.76117	71.86642	25.25512
1732608	96.34175	71.704855	25.82741
1736704	96.114935	68.097285	25.72833
1740800	87.732885	68.28287	25.294045
1744896	87.79909	72.54013	25.730725
1748992	87.90746	67.97869	25.30445
1753088	87.8558	72.7892	25.3416
1757184	88.15124	72.704005	25.319575
1761280	87.89861	68.05278	25.359945
1765376	87.7579	67.82344	25.267165
1769472	87.91646	68.091745	25.27976
1773568	88.417075	68.12871	25.27585
1777664	88.23812	68.02367	25.34042
1781760	87.706035	68.197875	25.384255
1785856	88.10103	68.11052	25.422245
1789952	94.1201	71.699525	25.29646
1794048	88.186535	72.677575	25.32619
1798144	88.125885	72.739165	25.302905
1802240	88.444445	68.18799	25.428795
1806336	88.27965	68.133265	25.32433
1810432	88.435275	68.47535	25.839805
1814528	88.11547	71.75695	25.87469
1818624	87.94019	71.553755	25.433135
1822720	88.18867	68.19406	25.4293
1826816	96.81993	71.246185	25.80654
1830912	96.484275	72.94676	25.478425
1835008	96.786505	71.69443	25.370965
1839104	88.032585	71.91464	25.421035
1843200	88.36091	73.071225	25.506595
1847296	88.375255	71.516525	25.43323
1851392	88.17137	68.34499	25.44649
1855488	88.424855	72.81357	25.49173
1859584	88.57221	68.30392	25.444455
1863680	88.10361	68.21602	25.39047
1867776	96.931255	68.385195	25.39282
1871872	88.565805	71.908975	25.46318
1875968	96.047095	73.13819	25.46623
1880064	96.646635	71.67246	25.87386
1884160	96.09861	68.49315	25.358855
1888256	88.386335	72.100415	25.95946
1892352	87.98734	73.227205	26.01935
1896448	93.9864	73.518435	26.00414
1900544	96.729435	68.200055	25.50742
1904640	96.533115	68.25816	25.533315
1908736	96.889255	68.21856	25.49623
1912832	96.81255	68.593195	25.511255
1916928	96.587055	68.16203	25.493555
1921024	96.62861	68.363475	25.48981
1925120	88.54559	71.35406	25.587135
1929216	88.17148	71.92778	25.556565
1933312	94.20915	72.870355	25.462395
1937408	94.17642	72.865995	25.500395
1941504	96.12148	72.85428	25.41226
1945600	96.43692	68.61931	25.493455
1949696	94.045795	71.804505	25.52763
1953792	95.77823	68.439765	25.501565
1957888	96.155415	73.007825	25.57195
1961984	96.47999	68.199495	25.499695
1966080	97.0972	73.293635	25.501135
1970176	96.671545	68.32523	25.50528
1974272	94.19343	68.296075	25.46946
1978368	93.7683	68.426995	25.46482
1982464	93.848315	71.489115	26.08544
1986560	96.33052	71.38531	26.004315
1990656	94.1065	71.45628	25.477275
1994752	96.45228	71.524225	25.49419
1998848	88.594475	71.51119	25.990655
2002944	96.781185	68.29239	25.517885
2007040	96.701775	68.293895	25.66253
2011136	96.794265	71.53931	25.460915
2015232	96.600715	73.07708	25.947125
2019328	93.89145	72.920985	25.91268
2023424	96.6399	73.094375	25.854865
2027520	88.59853	73.28183	25.99808
2031616	88.42949	73.040675	26.411305
2035712	88.28288	71.66798	25.97264
2039808	93.800865	73.029985	25.908515
2043904	93.796815	73.318915	25.888255
2048000	93.720715	71.603755	26.018655
2052096	93.90174	71.64321	25.95323
2056192	94.405175	71.52901	25.98948
2060288	93.94415	71.87005	26.45631
2064384	96.385385	68.57597	25.94708
2068480	96.40855	71.840105	25.80137
2072576	96.017675	72.83735	25.875455
2076672	94.191875	73.12713	25.94994
2080768	96.649245	73.10937	26.39855
2084864	96.54303	68.484115	26.56138
2088960	94.36799	68.492	26.003005
2093056	94.100495	68.58962	25.88727
2097152	96.875575	68.40231	25.985215
2101248	94.1847	68.424015	25.998245
2105344	94.487285	73.277965	25.98178
2109440	96.534605	68.657515	25.910995
2113536	96.63618	72.01941	26.017645
2117632	88.60698	73.160745	26.008005
2121728	96.309555	68.559395	25.95665
2125824	93.95986	68.615515	25.95937
2129920	96.28738	68.63101	25.93856
2134016	96.862885	68.394185	26.003735
2138112	96.78083	71.58892	25.868645
2142208	94.48117	68.29912	25.87542
2146304	94.548395	68.485425	25.89264
2150400	94.38849	73.03968	25.87163
2154496	96.8048	72.99646	25.89544
2158592	97.28174	71.72745	25.942355
2162688	88.327635	68.29987	25.928775
2166784	97.322975	71.72629	25.984505
2170880	96.858935	73.20571	25.98775
2174976	94.157455	68.375095	25.857865
2179072	96.37018	68.412285	25.86587
2183168	97.061395	72.03075	25.88984
2187264	96.62519	72.047655	25.919625
2191360	96.67729	71.940715	26.007175
2195456	88.51839	71.909045	25.835895
2199552	88.74192	68.756845	26.024985
2203648	96.721395	68.51874	25.99274
2207744	96.77909	71.702815	26.014095
2211840	96.560065	73.295405	26.024595
2215936	94.399085	68.58641	26.55693
2220032	97.490705	68.412695	26.02927
2224128	96.475535	68.46126	25.951285
2228224	96.82498	68.621765	26.04112
2232320	96.80499	73.332985	26.03327
2236416	96.778675	73.043625	26.048275
2240512	96.41519	73.034435	26.131435
2244608	94.1764	73.215605	25.956835
2248704	94.54904	68.70219	25.96354
2252800	88.7222	71.92128	26.094805
2256896	96.868655	73.63616	25.98573
2260992	97.614805	73.443255	26.01609
2265088	96.433955	73.58378	25.92779
2269184	96.42941	73.57469	26.47041
2273280	96.507055	71.8249	26.492755
2277376	96.39824	71.587515	26.503375
2281472	88.58663	73.398055	26.19202
2285568	94.658615	72.936475	25.98085
2289664	88.503485	68.524745	26.095995
2293760	94.72861	71.747735	26.598745
2297856	96.8663	73.162505	26.013365
2301952	94.50733	71.964725	26.049255
2306048	94.570305	71.89177	25.96587
2310144	97.45544	72.05353	25.991635
2314240	97.44951	71.673255	25.965225
2318336	97.334655	73.581895	26.00199
2322432	97.760645	73.80764	25.90621
2326528	96.4511	73.379155	25.949575
2330624	96.82413	73.93319	26.58641
2334720	96.724995	73.394515	26.51804
2338816	88.381695	73.846685	26.511175
2342912	88.48147	73.23974	26.57867
2347008	88.655425	73.69544	25.94171
2351104	94.337915	73.26907	26.1849
2355200	94.685275	72.13763	26.01042
2359296	97.311845	74.07301	26.118315
2363392	94.4952	73.947045	26.64294
2367488	96.62531	73.711625	26.540875
2371584	96.73362	73.77692	26.140795
2375680	96.56408	68.655305	25.996145
2379776	94.199825	68.68131	26.152075
2383872	88.86846	68.681665	26.127045
2387968	88.789165	68.70246	26.150705
2392064	97.615855	72.13317	25.94776
2396160	88.806255	73.632425	25.96394
2400256	94.985475	73.253555	26.028475
2404352	96.697085	68.69509	26.059095
2408448	89.11968	68.64165	26.46523
2412544	97.828195	68.82539	26.159135
2416640	97.293505	68.840805	26.12628
2420736	96.931125	68.51898	26.071465
2424832	88.742245	72.19507	26.155175
2428928	94.86492	72.98243	26.734615
2433024	97.066595	73.300565	26.145185
2437120	96.628165	71.807905	26.08062
2441216	96.96394	71.91891	26.061665
2445312	97.27477	72.947155	26.034745
2449408	88.84439	73.22493	26.06678
2453504	96.626385	73.092115	26.1181
2457600	97.386785	73.23102	26.059905
2461696	88.483345	73.22808	26.193685
2465792	94.840425	73.31512	26.093625
2469888	94.52531	73.0799	25.959795
2473984	88.671795	73.14551	26.632965
2478080	94.853615	68.55233	26.069015
2482176	88.61283	68.555055	25.92046
2486272	94.480165	73.96007	25.99212
2490368	94.87223	73.775275	26.037735
2494464	94.870745	73.560605	26.090135
2498560	95.01928	68.543195	26.08942
2502656	94.61515	68.713565	26.15266
2506752	94.55746	68.62231	26.12187
2510848	94.67739	68.791435	26.07052
2514944	88.7779	68.76752	26.729315
2519040	88.693395	72.27432	26.235525
2523136	88.986945	73.46472	26.094565
2527232	88.641395	73.123705	26.145435
2531328	88.680105	72.26605	26.237325
2535424	88.93984	73.496775	26.191455
2539520	88.623665	73.668135	26.15303
2543616	96.93486	73.31987	26.09627
2547712	94.48931	73.380375	26.303805
2551808	94.70072	73.21459	26.001825
2555904	96.50278	68.852215	26.18325
2560000	96.510195	68.68604	26.05782
2564096	96.767495	69.04178	26.14916
2568192	97.45475	68.80842	26.16068
2572288	88.62084	72.038025	26.186735
2576384	95.12453	73.36446	26.143205
2580480	89.097905	72.072075	26.126035
2584576	97.11817	72.1804	26.23923
2588672	89.05949	72.47597	26.00888
2592768	97.16794	72.163555	26.147455
2596864	96.85289	73.44434	26.185055
2600960	88.84384	72.074125	26.03477
2605056	88.658245	68.638145	26.12745
2609152	88.933825	73.61178	26.127015
2613248	97.04168	69.002865	26.477855
2617344	97.79038	73.31018	26.192105
2621440	97.8238	68.805185	26.149805
2625536	95.12694	72.32631	26.158505
2629632	96.88915	73.1686	26.128745
2633728	96.44349	72.23714	26.254985
2637824	96.925785	73.59675	26.38895
2641920	94.446685	73.195645	26.214855
2646016	96.80637	68.647745	26.137225
2650112	96.76929	68.96914	26.136775
2654208	97.319295	73.720215	26.04203
2658304	95.10188	73.733135	26.167905
2662400	94.99799	68.7949	26.256925
2666496	88.497815	72.322395	26.757135
2670592	96.72687	72.27977	26.737455
2674688	88.61311	73.94726	26.765745
2678784	88.9613	73.44797	26.28416
2682880	97.95315	73.006935	26.042185
2686976	97.55945	73.60976	26.225235
2691072	96.535955	73.48886	26.095495
2695168	96.336225	68.576545	26.083705
2699264	95.1675	68.85193	26.698905
2703360	96.537145	68.827975	26.24832
2707456	89.00125	68.63	26.14462
2711552	89.147675	73.15013	26.10564
2715648	95.209115	73.409795	26.192615
2719744	95.18847	68.834075	26.26643
2723840	95.21083	72.068385	26.175185
2727936	97.532545	73.640095	26.23446
2732032	97.678785	73.428825	26.18958
2736128	97.675175	73.041445	26.0249
2740224	97.47733	73.15963	26.654915
2744320	96.96269	72.36105	26.03635
2748416	96.98473	72.13319	26.00213
2752512	89.19115	73.896855	26.15841
2756608	97.03536	72.456215	26.236305
2760704	94.74096	73.300605	26.084715
2764800	96.845365	72.308515	26.23334
2768896	96.78588	72.32084	26.198175
2772992	97.520505	68.944405	26.26068
2777088	88.8002	73.48207	26.05377
2781184	89.16747	68.8448	26.384025
2785280	96.926505	73.70774	26.107785
2789376	88.7269	68.713365	26.80236
2793472	95.161625	72.57244	26.071575
2797568	95.13038	73.45181	26.29164
2801664	94.84345	73.77936	26.30007
2805760	95.05308	73.819655	26.299255
2809856	89.004375	73.351445	26.692515
2813952	95.30244	69.12597	26.490195
2818048	95.160775	68.732175	26.20193
2822144	89.016525	72.504315	26.300055
2826240	95.119945	68.536525	26.08946
2830336	95.345005	73.32549	26.194125
2834432	96.66317	68.90798	26.694565
2838528	97.169545	74.036535	26.74
2842624	96.92047	69.03319	26.39595
2846720	94.976175	72.145015	26.805255
2850816	95.339335	68.94427	26.58788
2854912	94.920265	72.2738	26.678135
2859008	89.202765	72.34665	26.27235
2863104	89.219205	68.97733	26.355315
2867200	97.163265	72.636755	26.721135
2871296	89.41339	72.539235	26.743515
2875392	95.62723	72.382275	26.841275
2879488	96.89876	73.4185	26.810465
2883584	89.37259	68.942625	26.268865
2887680	94.81382	73.87034	26.36623
2891776	95.47329	68.9614	26.1837
2895872	88.904205	73.253765	26.762175
2899968	89.237665	72.67974	26.37084
2904064	88.83726	73.585785	26.89432
2908160	89.046375	73.661995	26.79259
2912256	97.78925	68.54426	26.652455
2916352	88.9263	68.71753	26.76841
2920448	89.29948	72.49164	26.357515
2924544	95.141205	73.80693	26.279475
2928640	95.431955	72.538215	26.329725
2932736	97.582725	73.71029	26.803595
2936832	89.32907	72.383985	26.63031
2940928	97.30653	72.32352	26.41421
2945024	88.85719	68.725645	26.70614
2949120	96.686485	72.67224	26.8586
2953216	97.10451	73.543385	26.74088
2957312	95.43315	72.479905	26.80451
2961408	96.82612	68.82769	26.384895
2965504	96.771915	73.941595	26.740015
2969600	95.06328	73.33047	26.333475
2973696	89.573075	73.488405	26.74714
2977792	89.320215	69.23063	26.36182
2981888	97.12988	69.088295	26.404095
2985984	95.63779	72.3268	26.774615
2990080	97.258815	73.341035	26.32683
2994176	88.99047	72.46782	26.34463
2998272	95.064875	72.449195	26.314235
3002368	89.07123	73.24519	26.64476
3006464	97.12194	68.99136	26.168935
3010560	89.399745	69.04731	26.33769
3014656	97.745825	72.349355	26.72674
3018752	88.87945	68.868005	26.60467
3022848	89.323325	73.763175	26.10543
3026944	94.98244	73.997955	26.40509
3031040	88.80755	73.34085	26.90594
3035136	96.629255	73.47649	26.34319
3039232	88.942105	69.15428	26.883965
3043328	96.954745	72.630455	26.70502
3047424	95.25322	69.054245	26.95295
3051520	95.459275	73.49315	26.35956
3055616	94.791975	73.459685	26.33894
3059712	95.097095	68.846295	26.625565
3063808	94.709105	72.529875	26.84867
3067904	97.07719	73.950565	26.429285
3072000	97.1944	73.40797	26.81277
3076096	97.204375	72.774065	26.40735
3080192	96.980575	72.6061	26.428375
3084288	94.90805	73.88696	26.3778
3088384	95.21693	73.76784	26.574605
3092480	96.78247	73.364195	26.81596
3096576	89.2537	72.39395	26.42783
3100672	89.38212	73.61929	26.80878
3104768	89.367125	72.74914	26.311485
3108864	89.47693	73.16447	26.498365
3112960	97.05949	72.79955	26.45757
3117056	89.361325	73.5782	26.42961
3121152	95.52158	72.605125	27.005815
3125248	97.216125	69.084995	26.771375
3129344	88.97159	72.315125	26.517645
3133440	89.27529	73.292535	26.92599
3137536	97.19591	72.086575	26.49075
3141632	96.998005	72.5098	26.333995
3145728	89.360835	68.92766	26.81063
3149824	95.251245	69.318225	26.74318
3153920	89.20168	73.944285	26.926965
3158016	97.12633	68.954915	26.280615
3162112	97.099225	69.11679	26.840385
3166208	95.0318	72.236285	26.83029
3170304	95.34209	72.674265	26.553425
3174400	95.151855	73.65962	26.530235
3178496	97.228005	73.58686	26.468425
3182592	89.441365	68.863865	26.542645
3186688	95.60388	72.687405	26.49455
3190784	95.760425	72.40441	26.45787
3194880	97.62814	73.493055	26.75346
3198976	97.707565	68.975525	26.553855
3203072	97.328695	69.122445	27.006475
3207168	95.46168	69.15057	26.819115
3211264	97.597295	72.728025	26.50638
3215360	89.430685	72.420315	26.46517
3219456	97.13761	69.2032	26.553055
3223552	97.354245	72.494435	26.497185
3227648	89.50356	72.352635	26.836745
3231744	97.64084	68.99031	26.861825
3235840	95.869475	73.669975	26.526345
3239936	95.5344	69.20545	26.530315
3244032	95.60882	72.74979	26.89077
3248128	89.45423	68.91761	26.50702
3252224	89.525205	73.87757	26.50091
3256320	89.23062	73.631565	26.87379
3260416	97.074775	73.568435	26.430185
3264512	96.879125	72.772885	26.65718
3268608	89.342995	72.81525	26.545835
3272704	95.236615	73.684605	26.931875
3276800	89.15884	73.75226	26.81973
3280896	89.418635	73.829325	26.42566
3284992	97.098785	72.811455	26.523265
3289088	89.4011	69.027065	26.61179
3293184	89.41146	73.71999	26.6693
3297280	89.01175	72.942265	26.587485
3301376	89.14707	73.646985	26.48281
3305472	89.20202	73.462335	26.51706
3309568	96.733225	72.568105	26.46947
3313664	96.955805	69.221425	26.47868
3317760	97.10921	72.69465	26.908515
3321856	97.0126	72.733075	26.69468
3325952	97.11171	73.75034	26.41002
3330048	89.5449	69.013865	26.817335
3334144	89.39641	73.42503	26.73987
3338240	97.428315	72.715105	26.489315
3342336	97.380645	73.58321	26.503005
3346432	97.012095	73.83722	26.4918
3350528	96.98989	73.84679	26.41417
3354624	89.42868	69.056295	26.700975
3358720	89.30645	72.542305	26.33682
3362816	97.075155	72.613215	26.704335
3366912	95.69401	69.131505	26.21871
3371008	95.302945	69.269575	26.586945
3375104	89.113505	73.84084	26.98204
3379200	95.7035	73.823035	26.550615
3383296	89.43276	72.786645	26.56144
3387392	97.31839	73.69537	26.817945
3391488	97.065005	72.59757	26.43838
3395584	89.3655	73.911445	26.85291
3399680	95.75864	73.364495	26.919455
3403776	95.767785	72.81897	26.597245
3407872	95.716035	69.230185	26.8648
3411968	95.67845	69.130835	26.513005
3416064	89.633945	73.65043	26.515725
3420160	95.79808	73.443745	26.900225
3424256	89.09385	69.067475	26.5333
3428352	96.75876	73.965205	26.795885
3432448	95.307205	69.43991	26.3438
3436544	96.861165	73.227115	26.555855
3440640	96.90543	72.72255	26.874515
3444736	96.77941	72.927615	26.50452
3448832	95.397205	73.67542	26.465075
3452928	95.235465	68.986725	26.851575
3457024	96.646185	72.733455	26.297005
3461120	97.17813	68.988745	26.55398
3465216	97.514705	68.956525	26.69163
3469312	95.90163	72.4659	26.56874
3473408	97.18925	72.63543	26.58719
3477504	97.295325	73.677855	26.819245
3481600	97.04859	72.62631	26.84108
3485696	96.787145	73.57385	26.52829
3489792	89.44055	72.841485	26.548555
3493888	89.551515	72.90915	26.69977
3497984	97.09086	72.47799	26.95015
3502080	96.900335	73.419715	26.574325
3506176	97.191395	69.063665	26.266365
3510272	96.94017	72.50191	26.308695
3514368	89.38206	69.133	26.759515
3518464	89.377815	73.399915	26.414085
3522560	96.82096	73.4472	26.542085
3526656	95.19609	72.715885	26.289215
3530752	96.72076	73.878815	26.25866
3534848	95.7679	73.663925	26.545185
3538944	97.279385	73.754665	26.507815
3543040	97.237445	72.77699	26.559915
3547136	97.152115	73.737515	26.30094
3551232	95.387355	72.80745	26.27082
3555328	89.351085	73.39149	26.83124
3559424	95.926605	73.596505	26.658895
3563520	97.15921	73.540305	26.78314
3567616	89.66337	73.00165	26.255745
3571712	97.511825	74.030015	26.194435
3575808	95.88408	73.551455	26.519655
3579904	95.820095	72.9381	26.63957
3584000	96.98112	74.07251	26.49799
3588096	96.676845	72.729615	26.928515
3592192	89.815115	73.87049	26.20011
3596288	89.516545	73.50669	26.39662
3600384	95.597925	73.48508	26.396775
3604480	96.031865	73.638645	26.224435
3608576	97.05862	73.40528	26.223205
3612672	96.88577	69.065395	26.21839
3616768	95.901555	69.170175	26.299085
3620864	89.3809	73.68501	26.532615
3624960	89.063335	73.52407	26.51169
3629056	95.71664	69.13985	26.31426
3633152	96.637535	73.65576	26.324955
3637248	97.453985	68.85127	26.795425
3641344	95.528375	69.425255	26.740275
3645440	96.96442	73.248025	26.59306
3649536	96.90455	73.33946	26.227605
3653632	95.6209	73.487435	26.62279
3657728	95.927435	73.63064	26.4264
3661824	96.05405	72.87616	26.506565
3665920	96.63009	73.638375	26.51421
3670016	89.425715	68.9066	26.15088
3674112	95.580545	69.22227	26.53433
3678208	95.56501	72.88302	26.343595
3682304	96.02126	73.647105	26.53536
3686400	97.32493	69.17955	26.24341
3690496	97.42921	72.87517	26.818155
3694592	97.003535	72.56927	26.429705
3698688	97.390045	73.387085	26.824525
3702784	96.825485	73.581105	26.700695
3706880	97.37989	69.23662	26.38474
3710976	97.10491	69.02866	26.61539
3715072	97.491475	72.61079	26.473235
3719168	95.83877	69.281955	26.558945
3723264	89.274	73.81105	26.77553
3727360	89.388765	69.42458	26.27068
3731456	96.926595	72.54564	26.700305
3735552	96.48874	73.627795	26.58421
3739648	96.72898	69.17195	26.76518
3743744	95.887435	73.72893	26.679215
3747840	97.11443	73.467455	26.742955
3751936	89.3605	73.771455	26.459315
3756032	89.402315	73.05533	26.7417
3760128	89.478095	73.40775	26.919485
3764224	96.654075	73.733065	26.287585
3768320	89.60859	73.794845	26.604215
3772416	95.623835	69.02697	26.487425
3776512	96.928875	73.612735	26.62004
3780608	96.748065	73.350065	26.6483
3784704	89.314115	72.9994	26.39378
3788800	89.59597	72.826045	26.604255
3792896	89.62679	73.660945	26.891765
3796992	89.68215	72.853075	26.249365
3801088	96.72465	72.738145	26.88698
3805184	96.631075	73.385155	26.92438
3809280	96.954535	69.367405	26.4781
3813376	97.195685	73.329605	26.690965
3817472	97.42198	73.55379	26.72898
3821568	97.44514	73.386605	26.70763
3825664	89.651355	72.762645	26.61156
3829760	89.422345	72.8981	26.499085
3833856	89.705745	72.89167	26.3225
3837952	89.69293	73.669275	26.53741
3842048	89.813455	73.786405	26.53041
3846144	97.054185	73.67299	26.981
3850240	97.564785	69.44894	26.41813
3854336	97.433555	72.615105	26.72371
3858432	96.9996	73.35302	26.836255
3862528	89.444345	73.658245	26.654715
3866624	95.597255	73.043035	26.659015
3870720	95.984155	73.53371	26.593965
3874816	89.810925	69.278095	26.64933
3878912	89.3712	69.483535	26.46462
3883008	89.71543	69.290685	26.592505
3887104	96.541105	69.187305	26.28325
3891200	95.891825	73.84448	26.615495
3895296	97.275415	73.48034	26.465125
3899392	97.378805	72.82739	26.54953
3903488	97.7662	69.15573	26.762165
3907584	97.52223	69.25394	26.204805
3911680	97.11701	69.29706	26.724065
3915776	95.776085	73.542785	26.65568
3919872	97.33642	73.76927	26.31216
3923968	97.432035	69.1872	26.532115
3928064	97.264035	69.1956	26.47725
3932160	97.52755	69.1998	26.59888
3936256	97.317785	69.19713	26.387285
3940352	89.64266	73.58816	26.645165
3944448	96.2375	69.308685	26.733785
3948544	97.24717	73.102235	26.26969
3952640	89.67464	69.26066	26.405985
3956736	89.733265	73.9678	26.64068
3960832	95.943195	69.38177	26.83288
3964928	95.900975	69.090465	26.68801
3969024	95.82665	69.25132	26.799675
3973120	95.60184	69.292545	26.93566
3977216	95.639215	72.897975	26.766585
3981312	97.14895	69.265275	26.70249
3985408	97.3926	69.285375	26.361545
3989504	96.89725	69.354015	26.72835
3993600	95.781915	69.23979	26.64683
3997696	89.341655	73.321525	26.6128
4001792	95.925335	73.778265	26.75346
4005888	97.21313	69.27944	26.599195
4009984	96.774895	73.073285	26.548535
4014080	96.18924	69.18707	26.29466
4018176	96.92369	72.509635	26.338875
4022272	89.821825	69.284195	26.641785
4026368	97.121235	69.220525	26.70546
4030464	96.980365	69.28778	26.45445
4034560	97.27796	73.748245	26.415475
4038656	96.083905	69.170625	27.10703
4042752	89.659985	69.41293	26.58254
4046848	89.44118	69.097595	26.902575
4050944	89.836595	69.23521	26.85071
4055040	95.933725	73.39586	26.642535
4059136	89.345775	72.971025	26.67647
4063232	89.311995	69.247715	26.34907
4067328	89.317695	72.993945	26.62283
4071424	89.80434	73.760695	26.44916
4075520	89.403045	73.657355	26.64565
4079616	89.285405	69.27739	26.39917
4083712	96.116025	72.82685	26.31725
4087808	96.247365	72.89598	26.676135
4091904	96.013745	73.692885	26.68846
4096000	96.60203	69.479445	27.01125
4100096	96.357805	69.305275	26.98939
4104192	96.86541	73.96878	26.615155
4108288	97.45796	69.332035	26.53221
4112384	97.01528	73.76854	26.387
4116480	97.30252	73.71683	26.74348
4120576	89.40343	72.738525	27.053045
4124672	97.18571	69.55197	26.76233
4128768	97.56931	74.096575	26.75409
4132864	89.386875	69.32319	26.651855
4136960	97.500945	69.24923	26.383615
4141056	89.82783	69.2046	26.833015
4145152	96.28004	74.050325	26.387985
4149248	96.42573	73.573775	26.731155
4153344	96.08292	69.1041	26.3833
4157440	97.3446	72.82839	26.63081
4161536	96.075745	69.254115	26.274345
4165632	96.797175	73.666955	26.3066
4169728	96.07631	72.90375	26.75
4173824	96.23413	69.07882	26.322425
4177920	96.23437	73.128765	26.7021
4182016	96.53031	69.44817	26.99538
4186112	96.34575	69.505465	26.74104
4190208	96.486725	69.469005	26.62454
4194304	96.64015	69.453125	26.551605
			


==> sifive-micro-memcpy-mmap.txt <==
x	y
4096	15.37893701
8192	25.36525974
12288	33.10381356
16384	38.8681592
20480	43.9893018
24576	47.83163265
28672	50.91945996
32768	53.32764505
36864	55.45149842
40960	57.69940916
45056	59.76182197
49152	60.71891192
53248	62.53848522
57344	63.88726636
61440	64.95981153
65536	65.51362683
69632	66.01018887
73728	67.284689
77824	68.21576287
81920	68.95410415
86016	69.87329642
90112	70.21037582
94208	70.91061563
98304	68.53070175
102400	71.91181885
106496	72.23506401
110592	72.58688919
114688	71.02272727
118784	73.32119741
122880	73.84215501
126976	74.38191032
131072	74.67144564
135168	72.45994941
139264	75.80622146
143360	75.53522099
147456	76.05462412
151552	76.22956224
155648	73.99675972
159744	75.380381
163840	76.85686178
167936	75.04978913
172032	75.01714678
176128	75.55949168
180224	77.84193841
184320	76.29394531
188416	78.46615721
192512	76.49739583
196608	78.45188285
200704	76.62379904
204800	78.88226979
208896	78.86728029
212992	77.2338403
217088	77.27930198
221184	79.47908817
225280	79.66027067
229376	79.08532176
233472	79.12446695
237568	79.30084004
241664	77.80849088
245760	77.8654485
249856	77.61604235
253952	78.09980651
258048	79.82281868
262144	78.74015748
266240	77.81374502
270336	77.88897281
274432	78.38237496
278528	78.1939947
282624	78.51187008
286720	78.48378301
290816	78.56763456
294912	78.71536524
299008	79.16608828
303104	78.74216835
307200	79.26643669
311296	79.01916423
315392	79.38275271
319488	79.22191888
323584	79.57548994
327680	79.37515875
331776	79.75957903
335872	79.62030823
339968	79.87650899
344064	79.97197173
348160	79.75768676
352256	80.1377624
356352	80.17073602
360448	80.54123711
364544	80.08667358
368640	80.43067948
372736	80.3319209
376832	80.41508167
380928	80.67538308
385024	80.68281696
389120	80.72520122
393216	80.90614887
397312	80.84195648
401408	80.84741288
405504	81.10712039
409600	81.10984219
413696	80.92948718
417792	81.36358995
421888	81.24873788
425984	80.39778349
430080	81.4933936
434176	81.30031416
438272	81.42777128
442368	81.11420881
446464	80.83942472
450560	81.62756459
454656	81.84102492
458752	81.91349934
462848	81.27531762
466944	81.51427787
471040	81.88456981
475136	82.19209142
479232	82.17030744
483328	81.95901494
487424	81.70921955
491520	82.54094031
495616	81.66141154
499712	81.60316781
503808	82.30023124
507904	82.33469318
512000	81.87143696
516096	81.99025487
520192	82.76505672
524288	82.39947264
528384	82.25697845
532480	82.62487797
536576	82.17741288
540672	81.65083135
544768	82.38681415
548864	82.54809967
552960	82.33313817
557056	82.10973725
561152	82.09177021
565248	82.47590269
569344	82.34284956
573440	82.48491704
577536	83.13679245
581632	82.56735636
585728	82.55893438
589824	82.75709872
593920	82.59058763
598016	82.71392313
602112	82.88376876
606208	82.7074392
610304	83.14732143
614400	83.17068843
618496	83.02980715
622592	82.74108138
626688	83.63507557
630784	83.00848627
634880	82.91820734
638976	83.00980793
643072	83.06667344
647168	83.17890836
651264	83.12282521
655360	83.18913883
659456	83.79830113
663552	83.45147039
667648	83.56985825
671744	83.44731015
675840	83.32659987
679936	83.58307553
684032	83.43058575
688128	83.47112694
692224	83.35306187
696320	83.03895211
700416	83.2671092
704512	83.45236617
708608	83.67771793
712704	83.50995208
716800	83.73269843
720896	84.06700905
724992	83.81697782
729088	83.76249849
733184	83.87940859
737280	83.85509839
741376	83.8410115
745472	83.81720113
749568	83.99057103
753664	83.92690332
757760	83.8251073
761856	82.9882924
765952	83.96192529
770048	83.7467214
774144	84.01015589
778240	83.8061766
782336	84.04796102
786432	84.11843876
790528	84.25416294
794624	84.18268163
798720	84.14922117
802816	84.22717272
806912	84.30447524
811008	84.27999346
815104	84.19189321
819200	84.15921577
823296	84.22615855
827392	84.24754431
831488	84.45721057
835584	84.36110523
839680	84.23069843
843776	84.42844402
847872	84.46607647
851968	84.49459235
856064	83.92333984
860160	84.58573933
864256	84.5179194
868352	84.58886619
872448	84.44445854
876544	84.66047195
880640	84.48282366
884736	84.4003201
888832	84.28519936
892928	84.81698207
897024	84.68310731
901120	84.57582915
905216	84.45326257
909312	84.52943757
913408	84.72850404
917504	84.62282398
921600	84.7220214
925696	84.60921027
929792	84.61864205
933888	84.51556273
937984	84.50134612
942080	84.49520361
946176	84.64763133
950272	84.80722441
954368	84.61846876
958464	84.85541218
962560	84.75383159
966656	84.84032763
970752	84.79403279
974848	84.94951572
978944	84.86444414
983040	84.98776176
987136	84.75792293
991232	84.9413694
995328	84.94127517
999424	84.99420367
1003520	85.32732257
1007616	84.87347642
1011712	84.85872911
1015808	85.06761503
1019904	84.99268175
1024000	85.02198328
1028096	84.74965425
1032192	84.91847826
1036288	84.91118223
1040384	84.97666153
1044480	85.19447058
1048576	85.08465924
1052672	85.12730009
1056768	85.04746835
1060864	85.20454354
1064960	85.06784488
1069056	85.07436999
1073152	85.0949946
1077248	85.11547225
1081344	85.31187955
1085440	85.28227467
1089536	85.29490231
1093632	85.31441718
1097728	84.96672348
1101824	85.37384222
1105920	85.64946402
1110016	85.29479897
1114112	85.30710558
1118208	85.32615218
1122304	85.3995452
1126400	85.60876235
1130496	85.29469937
1134592	85.43476115
1138688	85.32548912
1142784	85.34406813
1146880	85.52271483
1150976	85.39413801
1155072	85.59814282
1159168	85.45676793
1163264	85.32997462
1167360	85.45296669
1171456	85.21643783
1175552	85.55355235
1179648	85.49931601
1183744	85.43259043
1187840	85.6763349
1191936	85.66725073
1196032	85.49130565
1200128	85.60443156
1204224	85.69150127
1208320	85.67611524
1212416	85.72434757
1216512	85.35581592
1220608	85.70626565
1224704	85.47155141
1228800	85.92088863
1232896	85.5798275
1236992	85.8891518
1241088	85.76144845
1245184	86.10063805
1249280	85.86711712
1253376	85.63637341
1257472	85.60956239
1261568	85.94977854
1265664	85.73274025
1269760	85.79082536
1273856	86.03099993
1277952	85.74896222
1282048	85.85466259
1286144	86.02023284
1290240	86.10698041
1294336	85.94729146
1298432	85.77136871
1302528	85.94668927
1306624	85.96714384
1310720	85.91065292
1314816	85.87222641
1318912	86.03957179
1323008	85.80202312
1327104	85.85747236
1331200	85.95918816
1335296	86.09542965
1339392	85.9990406
1343488	86.05924234
1347584	86.24052141
1351680	86.12697935
1355776	86.20941125
1359872	86.18827673
1363968	86.01343979
1368064	86.23182419
1372160	86.05772392
1376256	85.81796783
1380352	86.14660363
1384448	85.9522492
1388544	85.62128217
1392640	85.75740944
1396736	85.81569708
1400832	86.41251617
1404928	86.05843343
1409024	86.02752881
1413120	86.06822391
1417216	86.23508582
1421312	85.91422641
1425408	86.03639241
1429504	86.07116927
1433600	86.19263019
1437696	86.25943693
1441792	85.96973865
1445888	86.26790853
1449984	85.99045457
1454080	86.15300385
1458176	86.26705955
1462272	86.35403121
1466368	86.28601839
1470464	86.1972924
1474560	86.14088821
1478656	86.32728803
1482752	86.56112267
1486848	86.2721313
1490944	86.40465484
1495040	86.17075124
1499136	86.40683549
1503232	86.27790985
1507328	86.3778392
1511424	86.39970329
1515520	86.44213517
1519616	86.41733751
1523712	86.32596685
1527808	86.57859944
1531904	86.46135409
1536000	86.89824702
1540096	86.20942654
1544192	86.64212802
1548288	86.53592569
1552384	86.39523518
1556480	86.6029755
1560576	86.72967657
1564672	86.59398213
1568768	86.55445473
1572864	86.62008431
1576960	86.65050991
1581056	86.58622373
1585152	86.11819243
1589248	86.46879279
1593344	86.38117503
1597440	86.43126631
1601536	86.60866175
1605632	86.70724802
1609728	86.29806341
1613824	86.74195457
1617920	86.42146018
1622016	86.64510166
1626112	86.65034643
1630208	86.47722216
1634304	86.30087209
1638400	86.66592712
1642496	86.60877198
1646592	86.40434137
1650688	86.44803679
1654784	86.5769695
1658880	86.67714497
1662976	86.3001306
1667072	86.34823756
1671168	86.64510166
1675264	86.35046211
1679360	86.52417612
1683456	86.55751294
1687552	86.57673893
1691648	86.3502248
1695744	86.51762786
1699840	86.71732909
1703936	86.61123548
1708032	86.82869136
1712128	86.59378978
1716224	86.64471943
1720320	86.46700748
1724416	86.66374631
1728512	86.6094415
1732608	86.86031383
1736704	86.72828193
1740800	87.01940717
1744896	86.68798187
1748992	86.89600156
1753088	86.63462535
1757184	86.69777278
1761280	86.70697398
1765376	86.89964643
1769472	86.71634121
1773568	87.08713057
1777664	86.75669106
1781760	86.81886113
1785856	86.81440514
1789952	86.77466704
1794048	86.90255486
1798144	86.80116167
1802240	86.82748169
1806336	86.89312736
1810432	86.87106918
1814528	86.82297677
1818624	86.90995189
1822720	86.84024829
1826816	86.89647863
1830912	86.98718428
1835008	86.97813121
1839104	86.93894369
1843200	87.00749889
1847296	86.86547754
1851392	86.97231663
1855488	87.02327383
1859584	87.05269488
1863680	86.76741603
1867776	86.88176763
1871872	87.14030313
1875968	86.73401367
1880064	87.14307412
1884160	86.96099308
1888256	87.01107702
1892352	86.79720566
1896448	86.92236988
1900544	87.00139202
1904640	87.0384901
1908736	86.6444143
1912832	86.92965213
1916928	87.14902036
1921024	86.93324713
1925120	87.0566409
1929216	86.97791093
1933312	86.9898561
1937408	86.72406712
1941504	86.89925846
1945600	87.06624513
1949696	86.97609692
1953792	86.69246964
1957888	87.15400952
1961984	87.16952015
1966080	87.19308036
1970176	87.15182754
1974272	87.11884601
1978368	87.0900457
1982464	86.91329932
1986560	86.98889986
1990656	87.10426703
1994752	87.18348992
1998848	87.05530438
2002944	87.30546414
2007040	87.02657543
2011136	87.27163626
2015232	87.30636442
2019328	86.97413287
2023424	87.35965865
2027520	87.02825412
2031616	87.27477477
2035712	87.2306906
2039808	87.1126461
2043904	87.29929909
2048000	87.15806149
2052096	87.3479692
2056192	87.28855998
2060288	87.17528506
2064384	87.18226906
2068480	87.04687362
2072576	87.3117104
2076672	87.13016938
2080768	87.12570249
2084864	87.31637829
2088960	87.09397132
2093056	87.15424835
2097152	87.06251088
2101248	87.10363601
2105344	87.2468822
2109440	87.33313436
2113536	87.22628527
2117632	87.32730477
2121728	87.18706911
2125824	87.05903508
2129920	87.30551019
2134016	87.27833648
2138112	87.2288886
2142208	87.32128355
2146304	87.29794856
2150400	87.20049537
2154496	87.06671893
2158592	87.18052556
2162688	87.18718296
2166784	87.11662099
2170880	87.32179763
2174976	87.20701072
2179072	87.31250788
2183168	87.33352559
2187264	87.20109945
2191360	87.36074534
2195456	87.26139868
2199552	87.36958016
2203648	87.23434063
2207744	87.26246477
2211840	87.3447205
2215936	87.36899496
2220032	87.33911555
2224128	87.41011085
2228224	87.31202235
2232320	87.43659644
2236416	87.27085805
2240512	87.36277496
2244608	87.39028373
2248704	87.42840108
2252800	87.5091646
2256896	87.29492821
2260992	87.39310177
2265088	87.35315824
2269184	87.03597571
2273280	87.28786689
2277376	87.45922764
2281472	87.23013471
2285568	87.39374925
2289664	87.43468207
2293760	87.45102742
2297856	87.29311066
2301952	87.46613411
2306048	87.27404857
2310144	87.40131709
2314240	87.52850486
2318336	87.47873309
2322432	87.35677802
2326528	87.45565629
2330624	87.54061638
2334720	87.58752606
2338816	87.58958374
2342912	87.34509988
2347008	87.6760253
2351104	87.73624589
2355200	87.39324345
2359296	87.64071203
2363392	87.6154033
2367488	87.61738911
2371584	87.3081934
2375680	87.51979758
2379776	87.57596952
2383872	87.62188777
2387968	87.64407905
2392064	87.84174047
2396160	87.71856167
2400256	87.47898116
2404352	87.74227031
2408448	87.76748185
2412544	87.34269418
2416640	87.55080915
2420736	87.4401087
2424832	87.42580621
2428928	87.51393139
2433024	87.47313956
2437120	87.80245363
2441216	87.46102408
2445312	87.57816021
2449408	87.47191537
2453504	87.38259514
2457600	87.64303343
2461696	87.60565154
2465792	87.39268991
2469888	87.42414542
2473984	87.74498866
2478080	87.60031322
2482176	87.45335821
2486272	87.67216676
2490368	87.74522481
2494464	87.60149691
2498560	87.70012882
2502656	87.5699413
2506752	87.73579712
2510848	87.56102132
2514944	87.63976687
2519040	87.6767792
2523136	87.72649386
2527232	87.72817858
2531328	87.65659041
2535424	87.63931678
2539520	87.58408072
2543616	87.69997289
2547712	87.77138574
2551808	87.7160377
2555904	87.7335061
2560000	87.82668717
2564096	87.71477509
2568192	87.67249248
2572288	87.64917107
2576384	87.63218668
2580480	87.78716156
2584576	87.66382438
2588672	87.74969787
2592768	87.82922779
2596864	87.91489173
2600960	87.96924318
2605056	87.86472149
2609152	87.91270668
2613248	87.94817729
2617344	87.78552965
2621440	87.8209857
2625536	87.96747646
2629632	87.92246608
2633728	87.72724494
2637824	87.89130739
2641920	87.91720462
2646016	87.49176548
2650112	87.90149381
2654208	88.23375627
2658304	87.96517176
2662400	87.96641145
2666496	87.88859992
2670592	87.75065463
2674688	87.87010403
2678784	87.8473058
2682880	87.9211625
2686976	87.82000754
2691072	87.76738997
2695168	87.80188905
2699264	87.82432363
2703360	87.73608984
2707456	87.8839772
2711552	87.96004966
2715648	87.88664823
2719744	87.91180857
2723840	87.94583912
2727936	87.85797508
2732032	87.97206841
2736128	87.934724
2740224	88.00111968
2744320	87.98747689
2748416	87.8706544
2752512	87.93675254
2756608	87.82048605
2760704	87.98330771
2764800	87.95512543
2768896	87.88314973
2772992	87.87861795
2777088	88.05231398
2781184	88.04460581
2785280	87.89127126
2789376	87.75338952
2793472	88.13227802
2797568	87.886443
2801664	88.00642292
2805760	88.02201553
2809856	88.25212423
2813952	87.87719399
2818048	88.15521879
2822144	87.8453636
2826240	87.96998923
2830336	87.9539493
2834432	88.06401694
2838528	87.8307404
2842624	88.0431782
2846720	87.95580088
2850816	88.04812488
2854912	88.19748137
2859008	88.26111938
2863104	87.96896646
2867200	88.30819662
2871296	88.15534254
2875392	88.18740955
2879488	88.08640738
2883584	88.1240787
2887680	88.28886413
2891776	88.0162289
2895872	88.15496521
2899968	88.04918816
2904064	87.95792708
2908160	88.10717009
2912256	88.00480845
2916352	88.12020784
2920448	88.08210784
2924544	88.0802937
2928640	88.14519819
2932736	87.89400082
2936832	87.74927157
2940928	88.15613704
2945024	88.03541203
2949120	88.02541392
2953216	87.82332627
2957312	88.05496581
2961408	88.13289905
2965504	88.05146487
2969600	88.09628426
2973696	88.04251653
2977792	88.19116642
2981888	88.1345689
2985984	88.16819153
2990080	87.93790668
2994176	88.1589611
2998272	88.15436552
3002368	88.17692935
3006464	88.25645643
3010560	88.19751636
3014656	87.79162086
3018752	88.13427981
3022848	88.1459257
3026944	88.32477894
3031040	88.19603356
3035136	88.15383737
3039232	88.16539924
3043328	88.20641107
3047424	88.231276
3051520	88.14648645
3055616	88.17133132
3059712	88.08430434
3063808	88.31152149
3067904	88.25353674
3072000	88.22499774
3076096	88.09326297
3080192	88.0202559
3084288	88.24571733
3088384	88.33110905
3092480	88.28410316
3096576	88.369292
3100672	88.19324316
3104768	88.11002827
3108864	88.24990326
3112960	88.44778787
3117056	88.10219762
3121152	88.3305389
3125248	88.34159553
3129344	88.28467045
3133440	88.08752653
3137536	88.19487429
3141632	88.27878694
3145728	88.42254185
3149824	88.22822128
3153920	88.1772009
3158016	88.25032233
3162112	88.17874792
3166208	88.54670684
3170304	88.44857093
3174400	88.3380143
3178496	88.30769679
3182592	88.43953058
3186688	88.07345099
3190784	88.18665594
3194880	88.10325883
3198976	88.42331604
3203072	88.30873638
3207168	88.22018316
3211264	88.23359935
3215360	88.29018024
3219456	88.22737069
3223552	88.18504202
3227648	88.16558302
3231744	88.19915436
3235840	88.33621973
3239936	88.1980918
3244032	88.39285714
3248128	88.1769499
3252224	88.49470726
3256320	88.24610696
3260416	88.53069301
3264512	88.18744158
3268608	88.2206232
3272704	88.36868966
3276800	88.32174552
3280896	88.2226992
3284992	88.42009822
3289088	88.36076368
3293184	88.10843035
3297280	88.37172948
3301376	88.40697217
3305472	88.40247203
3309568	88.59649123
3313664	88.33914544
3317760	88.55974306
3321856	88.38951899
3325952	88.46395203
3330048	88.40523481
3334144	88.41060754
3338240	88.43807295
3342336	88.47285445
3346432	88.44870711
3350528	88.28781222
3354624	88.4177307
3358720	88.5159035
3362816	88.482032
3366912	88.38983401
3371008	88.28592712
3375104	88.41991045
3379200	88.4227693
3383296	88.54938526
3387392	88.32450444
3391488	88.51358748
3395584	88.38827551
3399680	88.47799094
3403776	88.46388374
3407872	88.52208967
3411968	88.54407603
3416064	88.41939205
3420160	88.60236194
3424256	88.46575825
3428352	88.45177064
3432448	88.43065348
3436544	88.39767363
3440640	88.44816432
3444736	88.36766328
3448832	88.38714662
3452928	88.43033326
3457024	88.50908749
3461120	88.31521739
3465216	88.4079053
3469312	88.49110032
3473408	88.51981508
3477504	88.40920905
3481600	88.60309815
3485696	88.58441481
3489792	88.54928828
3493888	88.41093319
3497984	88.54042254
3502080	88.61352481
3506176	88.32347192
3510272	88.52486381
3514368	88.61410026
3518464	88.58387893
3522560	88.52108037
3526656	88.57499802
3530752	88.56591441
3534848	88.54057231
3538944	88.53155658
3543040	88.47157127
3547136	88.45573046
3551232	88.37300707
3555328	88.50958024
3559424	88.54913917
3563520	88.58402409
3567616	88.46907666
3571712	88.45564558
3575808	88.46519275
3579904	88.50912555
3584000	88.5598847
3588096	88.56930245
3592192	88.52376676
3596288	88.37123164
3600384	88.66607489
3604480	88.50867707
3608576	88.50215379
3612672	88.61400463
3616768	88.60053301
3620864	88.43735594
3624960	88.64864605
3629056	88.54446491
3633152	88.60359928
3637248	88.78522614
3641344	88.72397164
3645440	88.67424629
3649536	88.62468807
3653632	88.47858104
3657728	88.58227101
3661824	88.47476628
3665920	88.73334391
3670016	88.67269641
3674112	88.74468126
3678208	88.59230964
3682304	88.71112893
3686400	88.58379318
3690496	88.7157504
3694592	88.59090566
3698688	88.60446496
3702784	88.52247374
3706880	88.58264634
3710976	88.62057093
3715072	88.33130765
3719168	88.62977586
3723264	88.39605791
3727360	88.64778423
3731456	88.69874751
3735552	88.61499428
3739648	88.56236032
3743744	88.67918084
3747840	88.61992339
3751936	88.79162738
3756032	88.66194525
3760128	88.6073017
3764224	88.80696015
3768320	88.81131842
3772416	88.67119143
3776512	88.71936199
3780608	88.8133991
3784704	88.68243243
3788800	88.75006141
3792896	88.71308922
3796992	88.58078109
3801088	88.67850678
3805184	88.50559119
3809280	88.51019637
3813376	88.55143174
3817472	88.61633766
3821568	88.75246566
3825664	88.73738295
3829760	88.42590911
3833856	88.66215626
3837952	88.44161532
3842048	88.6645493
3846144	88.63467487
3850240	88.65836875
3854336	88.6863042
3858432	88.62445809
3862528	88.61182944
3866624	88.75276788
3870720	88.55478589
3874816	88.49140305
3878912	88.6911398
3883008	88.6233098
3887104	88.7592781
3891200	88.59401485
3895296	88.83360634
3899392	88.81657511
3903488	88.90986984
3907584	88.85249517
3911680	88.79742805
3915776	88.85234005
3919872	88.68573852
3923968	88.93665185
3928064	88.84578669
3932160	88.78261281
3936256	88.91719764
3940352	88.64646977
3944448	88.84131005
3948544	88.4634811
3952640	88.61145393
3956736	88.64909787
3960832	88.7096064
3964928	88.76382075
3969024	88.80548647
3973120	88.65377866
3977216	88.77633119
3981312	88.73483839
3985408	88.73281155
3989504	88.71423741
3993600	88.80117862
3997696	88.57010106
4001792	88.72474659
4005888	88.68155018
4009984	88.56048238
4014080	88.66531558
4018176	88.62031984
4022272	88.67784405
4026368	88.37588322
4030464	88.70055845
4034560	88.53531489
4038656	88.65987984
4042752	88.73958501
4046848	88.74574595
4050944	88.99109117
4055040	88.68475668
4059136	88.75601857
4063232	88.6463981
4067328	88.63640259
4071424	88.79262046
4075520	88.70951636
4079616	88.55612965
4083712	88.76019897
4087808	88.78447471
4091904	88.67955346
4096000	88.87738618
4100096	88.81672345
4104192	88.83886014
4108288	88.83275706
4112384	88.83069083
4116480	88.83465899
4120576	88.88282593
4124672	88.8185005
4128768	88.75839683
4132864	88.72644748
4136960	88.76043331
4141056	88.7584562
4145152	88.66490972
4149248	88.75849558
4153344	88.83017493
4157440	88.84206664
4161536	88.72085485
4165632	88.83598135
4169728	88.91537911
4173824	88.84776567
4177920	88.99653786
4182016	88.98242453
4186112	89.07951401
4190208	88.8969067
4194304	88.96401406
	


==> sifive-micro-memcpy.txt <==
x	y2t
4096	122.0703125
8192	122.0703125
12288	124.6675532
16384	124.0079365
20480	125.2003205
24576	124.0079365
28672	127.1802326
32768	125
36864	126.0080645
40960	124.8003195
45056	124.909157
49152	128.4246575
53248	124.463848
57344	125.7183908
61440	125.4684154
65536	131.0272537
69632	125.7694129
73728	126.0080645
77824	122.4731848
81920	125.805153
86016	125.2385496
90112	126.5648012
94208	125.130571
98304	120.5012853
102400	125.845683
106496	125.8519207
110592	130.8545285
114688	124.1486947
118784	126.0080645
122880	124.4028662
126976	125.0968492
131072	122.9105211
135168	124.3068949
139264	125.5316635
143360	123.9517226
147456	124.5571302
151552	125.0270329
155648	125.2637131
159744	124.769656
163840	125.4012841
167936	124.8295012
172032	125.4300459
176128	123.1442449
180224	122.1570718
184320	125.4684154
188416	123.837009
192512	125.0638624
196608	124.9167222
200704	125.0204115
204800	125.6837194
208896	125.5316635
212992	123.2554612
217088	124.7176205
221184	125.4087396
225280	126.3786765
229376	126.4450867
233472	125.1580944
237568	124.553326
241664	125.8017194
245760	126.2116317
249856	123.3978509
253952	125.6159232
258048	125.4940082
262144	123.7623762
266240	125.8207384
270336	123.9483173
274432	124.8658158
278528	125.828991
282624	124.7829861
286720	124.2897727
290816	124.3693946
294912	124.8335553
299008	124.7402668
303104	124.5959052
307200	126.8812256
311296	126.3835675
315392	125.1169925
319488	124.6675532
323584	126.2658552
327680	125.1501802
331776	125.8576969
335872	125.6127451
339968	124.5079685
344064	125.0953107
348160	125.5791415
352256	125.7721827
356352	126.289019
360448	125.3189938
364544	125.056205
368640	125.4236532
372736	125.6961634
376832	125.3487967
380928	125.0537866
385024	125.491285
389120	125.3271699
393216	125
397312	125.0515677
401408	125.3479044
405504	125.0707471
409600	124.8402045
413696	124.6938211
417792	126.5282629
421888	125.3016973
425984	126.2430081
430080	126.2407664
434176	125.2836611
438272	125.1403443
442368	125.371471
446464	125.2666225
450560	125.2368114
454656	125.0630949
458752	126.0080645
462848	124.7615178
466944	125.4401408
471040	125.9374124
475136	124.9310725
479232	124.8378175
483328	125.8360633
487424	125.3285926
491520	126.0758472
495616	126.0080645
499712	126.9479222
503808	126.6057312
507904	125.9425377
512000	126.56331
516096	126.1372373
520192	126.0721093
524288	125.6597135
528384	126.0080645
532480	126.6681217
536576	126.1945129
540672	126.6580693
544768	126.4373935
548864	126.6176826
552960	125.7076877
557056	126.2476236
561152	126.3054638
565248	126.7785748
569344	126.8322238
573440	125.9790371
577536	126.2970076
581632	126.6988351
585728	126.2358757
589824	126.3760953
593920	126.176487
598016	126.0916427
602112	127.293006
606208	126.5320639
610304	126.0899588
614400	125.5490679
618496	126.6302598
622592	127.0597047
626688	126.434578
630784	125.9289303
634880	126.3235448
638976	126.2430081
643072	126.3455398
647168	126.3951464
651264	126.3412836
655360	126.2371238
659456	126.2863956
663552	126.2594773
667648	126.4083284
671744	126.7560348
675840	125.5661894
679936	125.4473786
684032	126.9892447
688128	125.0476372
692224	125.9119302
696320	126.0798367
700416	126.2939592
704512	127.1527252
708608	126.9549596
712704	126.7837157
716800	127.3935427
720896	127.1499908
724992	127.5186739
729088	127.2766795
733184	126.532528
737280	127.1933792
741376	126.0754725
745472	126.8625089
749568	126.9704707
753664	127.0325203
757760	126.8708304
761856	126.8440119
765952	126.1168422
770048	126.3114895
774144	126.1156901
778240	125.8584874
782336	126.1572117
786432	126.8820842
790528	125.4628474
794624	126.3231372
798720	127.5269965
802816	126.1534025
806912	126.8179384
811008	125.6396199
815104	127.8315655
819200	128.1788351
823296	126.9041943
827392	127.0222956
831488	127.7333682
835584	127.316664
839680	126.9871947
843776	127.4046073
847872	126.5999295
851968	127.7515723
856064	127.4638954
860160	126.2213417
864256	126.7833795
868352	126.8185299
872448	126.7374334
876544	127.1194495
880640	126.9989037
884736	127.3392695
888832	127.0468001
892928	127.0230459
897024	126.8300593
901120	127.2017466
905216	127.2713033
909312	126.5043764
913408	127.7638237
917504	127.1987207
921600	126.9912224
925696	127.1880853
929792	126.7284193
933888	127.0144039
937984	127.3354093
942080	127.1133984
946176	126.6802962
950272	128.2550241
954368	127.0635558
958464	126.7594647
962560	127.0369153
966656	127.807431
970752	127.7644563
974848	126.9544586
978944	127.7845264
983040	127.4469821
987136	127.6483051
991232	127.4693231
995328	127.3948128
999424	127.5254215
1003520	127.4342543
1007616	127.2764901
1011712	127.0869007
1015808	128.4814324
1019904	127.7961175
1024000	128.3430806
1028096	127.3501429
1032192	127.2788984
1036288	127.7344255
1040384	127.8098029
1044480	127.6388711
1048576	127.7791975
1052672	127.4963487
1056768	127.4582648
1060864	127.8714295
1064960	127.5910804
1069056	126.9652864
1073152	127.7540257
1077248	127.9063434
1081344	127.6141567
1085440	127.7024735
1089536	127.5705955
1093632	127.486707
1097728	127.4035536
1101824	127.9412212
1105920	127.0860947
1110016	127.9576635
1114112	128.228337
1118208	128.1584245
1122304	127.5092328
1126400	128.4796974
1130496	127.8004979
1134592	127.6883703
1138688	127.6672349
1142784	127.6163642
1146880	127.1063335
1150976	127.8574549
1155072	127.7322008
1159168	127.9181613
1163264	127.7051917
1167360	127.8898621
1171456	127.6348109
1175552	128.1103588
1179648	128.1613124
1183744	128.1101055
1187840	127.7992441
1191936	127.5635451
1196032	128.0593915
1200128	127.7521208
1204224	127.7318986
1208320	127.4857562
1212416	127.7342024
1216512	127.5878423
1220608	127.1782476
1224704	127.9545081
1228800	127.6830464
1232896	127.5250813
1236992	127.9210041
1241088	128.553682
1245184	127.1141083
1249280	127.7921538
1253376	127.5680363
1257472	128.4097601
1261568	128.1692767
1265664	127.9990721
1269760	128.1550958
1273856	128.0265307
1277952	127.5777243
1282048	128.1073187
1286144	127.7004164
1290240	128.2941038
1294336	127.7424195
1298432	128.3193005
1302528	128.0869767
1306624	127.8175967
1310720	128.1131495
1314816	127.9365626
1318912	128.4399571
1323008	128.002308
1327104	127.8021812
1331200	128.3911054
1335296	127.5861637
1339392	128.4407994
1343488	128.2275821
1347584	127.4450863
1351680	128.213895
1355776	127.6249877
1359872	128.3145345
1363968	128.2695247
1368064	127.948171
1372160	127.5805547
1376256	127.8741231
1380352	127.806432
1384448	129.1006649
1388544	128.9279281
1392640	128.532372
1396736	128.2155405
1400832	127.4263163
1404928	128.6085381
1409024	128.8968825
1413120	127.0175542
1417216	128.2925961
1421312	127.8141207
1425408	128.5947403
1429504	128.6964269
1433600	127.8940599
1437696	128.6324937
1441792	127.7999814
1445888	128.5094362
1449984	127.7424942
1454080	128.4712572
1458176	127.7795645
1462272	128.6705342
1466368	128.5328585
1470464	127.7878394
1474560	128.3191897
1478656	128.3827613
1482752	127.9347236
1486848	128.9531421
1490944	127.946999
1495040	127.9760569
1499136	127.9476911
1503232	128.9899001
1507328	128.7736272
1511424	128.3074818
1515520	128.5522103
1519616	128.1927245
1523712	128.686238
1527808	128.3162704
1531904	127.9167761
1536000	128.5627304
1540096	128.589564
1544192	128.2354798
1548288	127.9516898
1552384	128.3346697
1556480	128.3728271
1560576	128.5327964
1564672	128.3270984
1568768	127.7620623
1572864	128.9878751
1576960	128.0901329
1581056	128.8508375
1585152	129.1294738
1589248	127.9656366
1593344	128.7738347
1597440	128.2031053
1601536	128.7919513
1605632	128.9690895
1609728	129.1784122
1613824	128.8565388
1617920	128.1854906
1622016	128.6917637
1626112	128.1002189
1630208	128.7845842
1634304	128.9479399
1638400	129.5497886
1642496	128.099955
1646592	128.4299092
1650688	129.3311494
1654784	128.9212483
1658880	128.2658708
1662976	129.0324221
1667072	128.5033746
1671168	127.755511
1675264	127.8943524
1679360	128.8880171
1683456	128.974032
1687552	128.8221404
1691648	128.415287
1695744	128.2973027
1699840	128.2307981
1703936	128.7638669
1708032	128.4829035
1712128	128.3254087
1716224	128.1289142
1720320	129.2644973
1724416	128.9727276
1728512	128.8546471
1732608	128.5570489
1736704	128.5010474
1740800	128.8341029
1744896	128.8273206
1748992	128.5921479
1753088	127.7410605
1757184	128.7082373
1761280	128.1910631
1765376	128.1663939
1769472	129.5784381
1773568	129.0558714
1777664	129.29473
1781760	129.0317222
1785856	129.2008041
1789952	128.7256806
1794048	129.3518939
1798144	128.8774801
1802240	128.8901387
1806336	128.7389769
1810432	128.0642709
1814528	128.0500777
1818624	128.6819261
1822720	129.1346297
1826816	129.704251
1830912	128.9486559
1835008	129.0846057
1839104	128.4066366
1843200	128.5890636
1847296	128.7806104
1851392	129.0189989
1855488	128.2547836
1859584	128.8648089
1863680	128.4207912
1867776	129.5737252
1871872	128.6877343
1875968	128.9600303
1880064	128.8422499
1884160	127.9825499
1888256	128.9588406
1892352	129.9645326
1896448	129.8810592
1900544	129.5568263
1904640	128.8322753
1908736	129.4306385
1912832	128.5204136
1916928	128.8955087
1921024	128.8620138
1925120	128.7473703
1929216	129.3387522
1933312	128.2608696
1937408	127.9097439
1941504	129.4617886
1945600	129.472385
1949696	128.8012607
1953792	129.3765623
1957888	128.7005445
1961984	127.9730354
1966080	128.6272896
1970176	129.7407989
1974272	129.1278033
1978368	128.9887708
1982464	128.7979426
1986560	128.6783434
1990656	129.2597195
1994752	128.9549722
1998848	128.809379
2002944	129.1868152
2007040	129.3285473
2011136	128.7227349
2015232	128.2532533
2019328	129.4207829
2023424	129.0847214
2027520	128.794628
2031616	129.0204435
2035712	129.1257898
2039808	128.5647016
2043904	129.4559839
2048000	129.2518695
2052096	129.0492087
2056192	129.1960403
2060288	129.0198798
2064384	128.9884033
2068480	128.3028455
2072576	129.119578
2076672	129.1722378
2080768	128.9308687
2084864	128.9417153
2088960	129.2117979
2093056	129.5407716
2097152	128.9740117
2101248	129.0428392
2105344	129.0367931
2109440	129.3044575
2113536	129.157055
2117632	129.2582725
2121728	129.2188198
2125824	129.146627
2129920	129.0174035
2134016	129.0523938
2138112	129.2509191
2142208	129.2282086
2146304	129.246385
2150400	129.1586629
2154496	129.2337568
2158592	129.4631627
2162688	129.2374209
2166784	128.9167291
2170880	129.7025749
2174976	129.2831432
2179072	128.9879585
2183168	129.5117722
2187264	129.0323828
2191360	129.2660203
2195456	128.8699452
2199552	129.4290276
2203648	128.9856073
2207744	129.2332893
2211840	128.9743198
2215936	129.4664737
2220032	129.4282614
2224128	129.1774513
2228224	129.6759627
2232320	129.4403995
2236416	129.449654
2240512	129.2865463
2244608	129.2882165
2248704	129.2820864
2252800	129.097314
2256896	129.2854247
2260992	129.3724126
2265088	129.4204212
2269184	129.3367499
2273280	129.27661
2277376	129.3013633
2281472	129.5416319
2285568	129.427439
2289664	129.4671973
2293760	129.323086
2297856	129.5693402
2301952	129.6163724
2306048	129.5029296
2310144	129.2003871
2314240	129.1794703
2318336	129.0530878
2322432	129.5230263
2326528	128.9895936
2330624	128.7675251
2334720	129.6472866
2338816	129.3250275
2342912	129.4239458
2347008	129.1340939
2351104	129.2178135
2355200	129.7420142
2359296	129.191548
2363392	128.3765022
2367488	128.7676799
2371584	129.6485383
2375680	129.7980521
2379776	129.5838329
2383872	128.8796769
2387968	128.8381845
2392064	129.6975382
2396160	129.4779449
2400256	129.7213249
2404352	129.5975103
2408448	129.2484947
2412544	129.8336014
2416640	129.2372287
2420736	129.3040075
2424832	129.86466
2428928	128.8252183
2433024	129.858546
2437120	129.6924697
2441216	129.096429
2445312	129.6725562
2449408	129.3360002
2453504	129.408979
2457600	129.7111074
2461696	129.6116739
2465792	129.712753
2469888	129.6778656
2473984	128.9628314
2478080	130.3951252
2482176	130.0723941
2486272	129.7239167
2490368	129.6680498
2494464	129.0919389
2498560	129.1847384
2502656	129.8046854
2506752	129.3418276
2510848	129.8482322
2514944	128.7475173
2519040	129.3529911
2523136	129.2570907
2527232	128.8509088
2531328	128.4280736
2535424	128.9720904
2539520	130.1034112
2543616	130.0338381
2547712	130.0898164
2551808	129.8539966
2555904	129.4339422
2560000	129.284381
2564096	129.8970784
2568192	129.7118287
2572288	129.904946
2576384	129.1950389
2580480	129.5162097
2584576	129.5377207
2588672	129.599979
2592768	129.5059053
2596864	129.6290238
2600960	129.2786131
2605056	129.3137102
2609152	129.3756174
2613248	130.3104575
2617344	129.3312824
2621440	129.520257
2625536	129.4878342
2629632	129.2486987
2633728	129.7040408
2637824	129.1189755
2641920	128.5278401
2646016	129.8532136
2650112	129.9539156
2654208	129.5154523
2658304	128.9040652
2662400	130.0549352
2666496	129.367083
2670592	129.5262676
2674688	129.1404035
2678784	129.8839544
2682880	129.8976367
2686976	129.8125633
2691072	129.9709435
2695168	129.6239094
2699264	129.7685512
2703360	129.6843561
2707456	129.5160137
2711552	129.7054472
2715648	129.6153221
2719744	129.5579421
2723840	129.3009582
2727936	129.6115235
2732032	129.8514204
2736128	129.1705856
2740224	129.7493297
2744320	128.6403293
2748416	128.6994869
2752512	129.5720421
2756608	130.4409174
2760704	129.29394
2764800	129.4666969
2768896	130.4656621
2772992	130.3495293
2777088	130.182732
2781184	129.9276844
2785280	129.9662394
2789376	130.1764742
2793472	129.7706902
2797568	129.1681796
2801664	129.5894364
2805760	129.0154894
2809856	129.1353429
2813952	130.3094955
2818048	130.4358377
2822144	129.7438416
2826240	129.9822772
2830336	129.2729286
2834432	129.342313
2838528	129.0106872
2842624	129.8839354
2846720	129.4940973
2850816	129.5753503
2854912	128.8648358
2859008	130.6075158
2863104	130.0780692
2867200	129.5973743
2871296	129.4022612
2875392	129.1656854
2879488	129.252271
2883584	129.6741642
2887680	129.9686748
2891776	130.1898928
2895872	129.9571197
2899968	129.2589736
2904064	129.7325862
2908160	129.2194707
2912256	130.2816282
2916352	129.7527408
2920448	129.7292026
2924544	129.5430794
2928640	129.1187994
2932736	128.9179534
2936832	128.6296156
2940928	129.0638949
2945024	129.7991381
2949120	130.4015208
2953216	130.2806111
2957312	130.0822148
2961408	129.8730226
2965504	129.7126542
2969600	129.2692738
2973696	130.6582585
2977792	129.5844741
2981888	129.6857899
2985984	129.7633288
2990080	129.2991067
2994176	130.0186117
2998272	129.7945983
3002368	129.0871128
3006464	129.6900443
3010560	130.7360207
3014656	130.261429
3018752	129.9849309
3022848	129.7161852
3026944	129.71102
3031040	129.8748708
3035136	129.5382077
3039232	129.1178501
3043328	129.8297361
3047424	130.3543395
3051520	130.3307918
3055616	129.9296638
3059712	129.9184662
3063808	129.9246298
3067904	129.533858
3072000	129.4546198
3076096	129.5299254
3080192	130.0642019
3084288	129.8691443
3088384	129.9211513
3092480	129.8357363
3096576	129.6082949
3100672	129.2804289
3104768	129.4059482
3108864	129.6843561
3112960	129.5096628
3117056	129.5726724
3121152	129.0398621
3125248	129.7209588
3129344	130.0324605
3133440	129.0611233
3137536	129.4982905
3141632	129.6729604
3145728	129.528086
3149824	130.1011845
3153920	129.3849744
3158016	129.5028702
3162112	129.5482859
3166208	129.7606897
3170304	129.9118077
3174400	129.956804
3178496	130.3202923
3182592	129.5691035
3186688	129.5920217
3190784	130.1025589
3194880	131.0371151
3198976	130.9572995
3203072	130.9338834
3207168	130.9385569
3211264	131.0272537
3215360	128.9110123
3219456	129.4889503
3223552	133.1926151
3227648	129.5779836
3231744	133.0239221
3235840	129.9615709
3239936	131.7068947
3244032	133.282354
3248128	133.1523491
3252224	132.4152542
3256320	131.531925
3260416	131.5024318
3264512	131.6286678
3268608	131.1781972
3272704	129.8724097
3276800	129.5605307
3280896	130.17583
3284992	131.1019627
3289088	130.0463827
3293184	128.9572555
3297280	129.6072562
3301376	131.261465
3305472	129.5767737
3309568	129.6254466
3313664	129.919267
3317760	131.2181189
3321856	131.3910145
3325952	131.4113187
3330048	131.4370189
3334144	131.3431988
3338240	131.5262859
3342336	131.2700766
3346432	131.1824338
3350528	131.3429998
3354624	131.5089715
3358720	131.3994749
3362816	130.7178304
3366912	130.9144005
3371008	129.0894535
3375104	129.5793076
3379200	133.2006386
3383296	132.4587421
3387392	133.1657838
3391488	133.0471
3395584	136.1938533
3399680	132.1346334
3403776	135.130037
3407872	135.501355
3411968	133.9441917
3416064	133.8845395
3420160	136.0977531
3424256	135.3122151
3428352	128.8536001
3432448	129.7387143
3436544	133.0090808
3440640	133.1568055
3444736	133.1424273
3448832	133.3115475
3452928	134.8803453
3457024	129.2334679
3461120	131.5523993
3465216	130.6562092
3469312	131.0645599
3473408	131.0946652
3477504	130.8918282
3481600	130.9116627
3485696	131.1691098
3489792	131.7182491
3493888	131.0481889
3497984	130.7441701
3502080	130.9331876
3506176	130.9528472
3510272	130.7627143
3514368	130.7467621
3518464	131.072998
3522560	130.7251537
3526656	131.4038386
3530752	131.1669783
3534848	130.6980091
3538944	130.525583
3543040	131.2451447
3547136	131.7397188
3551232	131.242734
3555328	131.074107
3559424	130.9568014
3563520	131.4066004
3567616	130.6633799
3571712	131.3430246
3575808	131.1951775
3579904	131.1033562
3584000	131.24832
3588096	131.0310167
3592192	130.7600004
3596288	131.1142863
3600384	130.4061432
3604480	130.7431918
3608576	131.3112885
3612672	131.3901495
3616768	130.7017336
3620864	131.0384411
3624960	131.1717416
3629056	130.0029111
3633152	131.070314
3637248	131.0841962
3641344	131.5101208
3645440	131.0328094
3649536	131.3483565
3653632	130.8882086
3657728	130.6032143
3661824	130.6027712
3665920	130.7488593
3670016	131.0370648
3674112	131.2865319
3678208	131.0596862
3682304	131.1468331
3686400	131.1898276
3690496	131.3453967
3694592	131.2364981
3698688	130.7101367
3702784	131.302521
3706880	131.311056
3710976	131.0133084
3715072	130.3280761
3719168	130.7314511
3723264	131.2576242
3727360	131.3243498
3731456	130.3180045
3735552	131.2541449
3739648	131.3399959
3743744	131.1554074
3747840	131.0341588
3751936	130.4742197
3756032	130.7453827
3760128	131.2424514
3764224	131.4046543
3768320	130.3216565
3772416	131.3252875
3776512	131.1328054
3780608	130.6660657
3784704	130.8787802
3788800	131.1250272
3792896	131.266784
3796992	131.051853
3801088	131.0177823
3805184	131.334597
3809280	130.8461497
3813376	130.7043829
3817472	131.0897667
3821568	131.2776907
3825664	131.2198784
3829760	131.0022866
3833856	130.3475936
3837952	130.738543
3842048	131.1122343
3846144	131.6146525
3850240	131.1009354
3854336	130.4162232
3858432	131.1223853
3862528	131.2381983
3866624	131.204412
3870720	131.1940239
3874816	132.562509
3878912	132.3655043
3883008	129.4301143
3887104	133.2697458
3891200	132.4672485
3895296	133.2440369
3899392	133.3458835
3903488	133.9615046
3907584	129.5069505
3911680	129.7328725
3915776	131.9893613
3919872	131.1309545
3923968	131.2403556
3928064	132.1793074
3932160	131.1830966
3936256	131.2646426
3940352	131.2497817
3944448	131.3220021
3948544	131.3483205
3952640	131.4020724
3956736	131.3596568
3960832	131.3721612
3964928	130.952381
3969024	131.223999
3973120	131.3913066
3977216	131.4674968
3981312	131.4252336
3985408	131.4148831
3989504	131.4408727
3993600	131.3534661
3997696	131.4156699
4001792	131.5185833
4005888	131.4674455
4009984	131.3081565
4014080	131.3385597
4018176	131.2249589
4022272	132.5891777
4026368	130.5092703
4030464	130.5665953
4034560	130.73037
4038656	130.765346
4042752	130.4462292
4046848	130.4195391
4050944	130.7194035
4055040	130.6747145
4059136	130.396933
4063232	130.7222616
4067328	130.5809207
4071424	130.4752344
4075520	130.7866865
4079616	130.5097112
4083712	130.5356544
4087808	130.4130566
4091904	130.6442501
4096000	130.491064
4100096	130.5604945
4104192	130.5993493
4108288	130.5815475
4112384	130.5073042
4116480	130.5938342
4120576	130.6889986
4124672	130.4934232
4128768	130.7053942
4132864	130.6572383
4136960	130.6784307
4141056	130.699588
4145152	130.7120656
4149248	130.7029315
4153344	130.7153818
4157440	130.5685224
4161536	130.4394268
4165632	130.4092259
4169728	130.6919019
4173824	130.5885224
4177920	130.6223978
4182016	130.4852364
4186112	130.7113974
4190208	130.506001
4194304	130.701869
	


==> sifive-micro-pipe.txt <==
x	y1t	y2t	y2p
4096	24.09639	30.60753	12.13046
8192	34.335395	16.13323	15.7171
12288	39.408975	19.78728	18.561585
16384	42.78197	22.287625	20
20480	40.201045	23.06641	21.76925
24576	42.74296	24.330695	23.569175
28672	44.728895	25.60599	24.91242
32768	45.84527	26.85797	25.8345
36864	47.58776	27.504625	26.93603
40960	48.691435	28.73743	28.14206
45056	49.57748	28.894845	28.51203
49152	50.606235	29.472875	29.11535
53248	51.03047	29.83755	29.66102
57344	51.684455	29.898635	30.464585
61440	52.105955	30.543565	30.75445
65536	52.20242	31.031635	30.10184
69632	54.032585	28.58352	30.881405
73728	55.363985	29.71596	31.288685
77824	58.10398	29.93992	31.44654
81920	59.61252	30.121715	31.608665
86016	60.781505	30.397755	32.07004
90112	62.54445	30.481765	32.554885
94208	64.00001	31.73546	32.73145
98304	64.908845	31.094355	33.42816
102400	66.51148	31.153015	33.317315
106496	67.532585	32.23851	33.205235
110592	69.16433	31.436555	33.388075
114688	70.153635	31.88242	33.76029
118784	71.23136	31.838255	34.11036
122880	72.15878	31.886255	34.094045
126976	73.35124	33.20473	34.1699
131072	73.711495	32.335855	33.712185
135168	75.342495	32.19905	34.360805
139264	75.57656	31.46413	34.238255
143360	77.02889	31.58506	34.48691
147456	78.06999	32.48743	34.811285
151552	78.59807	31.948325	35.075585
155648	79.16667	31.796215	34.8566
159744	80.453865	32.96363	35.014895
163840	80.746915	32.154715	35.10287
167936	81.06774	32.388895	35.506725
172032	82.171725	32.279795	35.478565
176128	82.911785	32.49903	35.527265
180224	83.61045	32.28768	35.576765
184320	84.210565	33.550885	35.769835
188416	84.89054	32.661785	35.799295
192512	85.62981	33.806925	36.042805
196608	85.67605	32.908035	35.51057
200704	85.890165	31.818185	36.006865
204800	87.08915	32.23991	35.814635
208896	87.198125	32.268695	36.272405
212992	87.763775	32.29313	35.93534
217088	88.351775	32.373825	36.08721
221184	88.54274	33.49617	36.804705
225280	89.39575	32.63402	36.27531
229376	90.17713	33.63378	36.202
233472	90.54811	32.706995	36.309575
237568	91.12334	32.777665	36.42256
241664	91.33149	32.67115	36.52695
245760	91.63805	32.836615	36.777455
249856	92.512115	32.82238	36.60249
253952	92.451075	32.874015	38.606065
258048	93.143595	33.14045	36.86376
262144	93.464785	33.13083	36.475885
266240	93.27357	32.31023	37.391125
270336	94.26889	32.73001	36.704825
274432	94.682925	32.631405	36.75181
278528	94.740925	33.8372	36.68506
282624	95.15608	32.7054	36.83241
286720	95.17336	32.92765	36.861595
290816	96.059555	32.777425	37.0728
294912	96.20848	32.980285	36.994805
299008	96.833035	33.06353	37.09043
303104	96.77947	32.940155	36.943555
307200	97.991205	34.017465	37.143415
311296	97.73349	33.06173	37.272345
315392	97.995705	33.19332	37.273765
319488	98.190425	33.25342	37.36771
323584	98.35049	33.146355	38.054555
327680	99.102125	33.258895	37.032815
331776	98.79566	32.577545	37.245215
335872	98.691145	33.91934	37.292915
339968	99.8797	32.86641	37.302405
344064	99.570305	33.043225	37.6368
348160	100.08831	33.098225	37.289975
352256	100.59951	33.10719	37.38318
356352	100.302655	33.04535	37.47073
360448	100.8596	34.169785	37.46781
364544	101.05024	33.14407	37.42215
368640	101.23735	33.089755	37.469765
372736	101.661825	34.22178	37.76684
376832	101.657585	33.14868	37.79744
380928	102.36657	33.21294	38.336055
385024	102.60613	33.55197	37.55315
389120	102.48112	33.333335	37.754405
393216	103.087725	33.385505	37.378165
397312	102.86323	32.919035	37.560545
401408	103.171485	33.113825	37.68378
405504	103.272915	34.23237	37.675435
409600	103.39927	33.115335	37.69008
413696	103.563215	33.048385	37.706205
417792	103.790495	33.094075	37.737585
421888	104.2774	33.13906	37.81304
425984	104.156255	33.212345	37.739295
430080	104.49065	33.218695	37.76613
434176	104.240945	33.17424	38.022515
438272	104.889105	33.361915	37.869825
442368	105.17359	33.52627	37.842315
446464	105.18707	33.342345	38.073815
450560	105.89653	33.28669	37.958525
454656	105.97957	33.370915	37.975955
458752	105.424165	33.487955	37.80213
462848	105.50887	32.920615	37.784435
466944	105.923485	33.1914	37.91782
471040	106.051885	33.22745	37.879235
475136	106.275775	34.36783	38.15119
479232	105.870485	33.28714	38.066055
483328	106.330265	34.441245	38.01313
487424	106.84624	33.31817	39.810915
491520	106.773445	33.41696	38.858925
495616	107.352885	33.26232	37.950075
499712	106.982355	33.4499	38.20767
503808	106.51657	33.340135	38.24657
507904	108.2733	34.572895	38.443855
512000	107.84	33.486255	38.375275
516096	107.86518	33.51064	38.092415
520192	107.76412	33.661405	38.233225
524288	108.27958	33.51445	38.138885
528384	108.26689	33.13002	38.2058
532480	108.40108	33.214115	38.179895
536576	108.680065	33.27938	39.72613
540672	108.24112	33.344915	38.039505
544768	108.273125	34.38136	38.23247
548864	108.61195	33.450875	39.129105
552960	108.586475	33.477995	38.392325
557056	109.182135	33.47074	38.23879
561152	109.33761	33.649575	38.33067
565248	109.512995	33.506345	38.18947
569344	109.37347	33.544495	38.26705
573440	109.18349	33.650835	38.273625
577536	109.898675	34.566235	38.448525
581632	109.75846	33.62541	38.502965
585728	110.12707	33.59174	38.31698
589824	110.40831	33.553725	38.282575
593920	110.11968	33.296015	39.10682
598016	110.25108	33.27541	38.474125
602112	110.122675	33.397715	38.509075
606208	110.540645	33.38691	38.398725
610304	110.80127	33.449355	38.44552
614400	110.69094	34.553255	38.520425
618496	110.612585	33.502535	38.45789
622592	110.989445	34.55429	38.466375
626688	111.33346	33.525065	38.519275
630784	111.301835	33.47375	38.62809
634880	111.490775	33.572505	38.6091
638976	111.40869	33.540275	38.781005
643072	111.38701	34.735475	38.667445
647168	111.140615	33.56703	38.43597
651264	111.804545	34.70006	38.574035
655360	111.75136	33.68244	38.49718
659456	111.80557	33.350605	38.59556
663552	111.551055	33.480655	38.64162
667648	111.65342	33.60306	38.656485
671744	112.14635	33.58248	40.13256
675840	112.407405	33.66233	38.72059
679936	112.73344	33.401245	38.89261
684032	112.23119	33.53582	38.899035
688128	112.543975	33.574815	38.928895
692224	112.741835	33.63603	38.523665
696320	112.676365	34.739965	38.8339
700416	113.29193	33.644055	39.00559
704512	112.999925	33.6966	38.78272
708608	113.23843	33.679705	38.88485
712704	112.831325	33.78481	38.715745
716800	113.003485	33.74227	38.86499
720896	113.21067	33.71894	41.187965
724992	112.945695	34.458425	41.301705
729088	113.087685	33.525605	39.40128
733184	113.246345	33.603195	38.73779
737280	113.368015	33.60482	39.023355
741376	113.31102	33.57916	38.78946
745472	113.678995	33.697495	39.05043
749568	112.980495	33.477395	38.837
753664	113.64163	34.6353	38.8219
757760	113.58408	33.638665	38.880615
761856	113.813715	33.65983	38.86423
765952	114.28578	33.739345	38.812115
770048	113.67244	33.634505	38.982135
774144	114.199465	33.73494	41.395655
778240	114.19138	33.705165	38.9478
782336	114.09809	34.763635	39.01349
786432	114.56702	33.667225	38.75814
790528	114.5827	33.49677	40.51585
794624	114.35308	33.480745	38.89789
798720	114.71435	33.60476	38.941085
802816	114.369085	33.676265	38.98675
806912	114.59318	33.584795	40.59561
811008	114.80757	33.715055	38.87485
815104	114.8712	33.713105	38.812345
819200	115.00868	33.65658	38.834965
823296	114.88999	33.64088	38.96136
827392	115.214665	34.71838	38.895445
831488	115.34097	34.79155	39.848615
835584	115.1404	33.671705	39.069015
839680	115.08778	33.76848	38.900955
843776	114.995465	33.75805	39.07715
847872	114.93616	33.70718	39.082135
851968	115.46735	33.771715	38.88745
856064	115.493545	33.513055	38.908805
860160	115.734375	33.715305	38.984915
864256	115.85451	33.576005	39.14419
868352	115.358465	33.72574	38.99232
872448	116.04468	33.664575	39.033305
876544	115.558555	33.73732	39.167505
880640	115.93432	33.707645	39.20857
884736	115.934265	33.740775	38.90459
888832	116.299325	33.66037	40.025715
892928	116.282205	33.723295	39.21482
897024	115.79646	34.715755	39.227055
901120	116.14866	33.66424	40.118905
905216	116.15534	34.846365	39.11924
909312	116.51251	33.77134	39.17521
913408	116.4035	33.72273	39.27671
917504	116.12235	33.85156	39.10578
921600	116.61816	33.55767	39.269345
925696	116.17298	33.60158	39.085785
929792	116.64205	33.724565	39.252825
933888	116.48997	33.6308	38.93813
937984	116.859095	33.6542	39.17144
942080	116.71425	33.666955	39.27904
946176	116.446125	33.65446	39.270455
950272	116.84714	34.83092	39.13174
954368	117.17384	33.831245	39.37737
958464	116.9927	33.898305	39.108855
962560	117.20699	33.73892	39.055875
966656	117.21618	33.781855	39.19574
970752	117.15283	33.765495	39.17776
974848	116.67382	33.9624	39.37967
978944	117.01347	33.82574	39.37654
983040	117.33073	33.84572	39.235655
987136	116.89099	33.60934	39.04806
991232	116.57033	34.737675	39.17641
995328	117.12961	33.74942	39.26459
999424	117.20908	33.821975	39.613515
1003520	117.40745	33.74947	39.00289
1007616	117.767205	33.776265	39.34524
1011712	117.485955	33.767905	39.316795
1015808	117.703155	33.727225	39.292925
1019904	117.932165	34.827475	39.42518
1024000	117.966265	33.73649	40.02342
1028096	117.81341	34.893355	39.39339
1032192	117.860075	33.879455	39.287315
1036288	117.95584	33.785765	39.41942
1040384	117.66705	33.769735	39.314005
1044480	118.03506	33.843755	39.30993
1048576	117.55297	33.52279	39.252295
1052672	117.909965	33.72531	39.139175
1056768	118.08483	33.785175	39.33018
1060864	117.84736	34.74923	39.330095
1064960	118.014215	33.850325	39.50221
1069056	118.30744	33.702005	39.33041
1073152	118.38442	33.820575	39.20042
1077248	118.382045	33.948705	39.411675
1081344	118.33222	33.79296	39.386955
1085440	118.343205	34.81574	39.430955
1089536	118.40685	33.83752	39.188295
1093632	118.38365	34.925295	39.43073
1097728	118.433625	33.80643	39.268495
1101824	118.4822	33.841675	39.36399
1105920	118.766155	34.021105	39.188895
1110016	118.91224	33.81964	39.44953
1114112	118.679905	34.95969	40.046505
1118208	118.56055	33.62282	39.2247
1122304	118.942545	34.83721	39.443495
1126400	118.662365	33.85709	39.476655
1130496	118.818695	33.71416	39.443175
1134592	118.87116	33.75624	39.420815
1138688	118.784595	33.825685	39.50361
1142784	119.134895	33.932715	39.49503
1146880	118.562435	33.74002	40.058695
1150976	118.923335	34.88962	39.444745
1155072	119.13166	33.833175	41.033145
1159168	119.21457	33.785575	39.517715
1163264	119.15209	33.88403	41.035235
1167360	119.559515	33.88168	39.66589
1171456	118.956435	33.84678	39.4203
1175552	119.12419	34.92541	39.48864
1179648	119.02691	33.697575	39.37317
1183744	118.89911	33.74876	39.46452
1187840	119.54458	33.81531	39.425685
1191936	119.452415	33.72899	39.326085
1196032	119.586165	34.859375	39.51057
1200128	119.215005	33.79817	39.27582
1204224	119.627295	33.77358	39.390455
1208320	119.65726	34.94019	39.537975
1212416	119.777855	33.762605	39.58147
1216512	119.34883	33.925845	39.556765
1220608	119.690945	34.95556	39.510285
1224704	119.283525	33.97043	39.558925
1228800	119.77243	33.96163	39.57096
1232896	119.385615	33.82984	39.538435
1236992	119.77572	33.952565	39.489185
1241088	119.662565	33.95201	39.660025
1245184	119.9089	34.948955	39.48348
1249280	119.50241	33.815155	39.443285
1253376	120.147635	33.892315	39.592405
1257472	120.16813	33.80726	39.555115
1261568	119.86791	34.895465	39.57151
1265664	119.94141	33.907035	39.54461
1269760	120.22494	33.903865	39.492235
1273856	120.2459	33.89287	39.53552
1277952	120.236835	33.91622	39.58403
1282048	120.194125	33.86489	39.82559
1286144	120.38109	33.83063	40.093555
1290240	120.510735	33.93026	39.491545
1294336	120.60533	34.92978	39.53687
1298432	120.115385	33.917295	39.641665
1302528	120.22135	33.92774	39.651835
1306624	120.51911	33.87122	39.664095
1310720	120.01314	33.90145	39.395295
1314816	120.43376	33.67923	39.260455
1318912	120.683825	34.83288	39.698945
1323008	120.60132	33.91482	39.651095
1327104	120.53537	33.909735	39.667405
1331200	120.18681	33.84051	39.66311
1335296	120.629415	33.96552	39.694045
1339392	120.608395	33.84387	39.746795
1343488	120.638315	34.025835	39.66353
1347584	120.678235	33.848945	39.507945
1351680	120.735405	33.99302	39.455375
1355776	120.874965	34.058415	39.734245
1359872	120.947	33.90951	39.65354
1363968	120.668745	33.925555	39.5043
1368064	120.921065	34.09371	39.513455
1372160	120.97138	33.992465	39.502905
1376256	120.81479	34.8879	39.527975
1380352	120.804615	34.904145	39.729705
1384448	120.795355	33.81992	39.680915
1388544	120.855285	33.855895	39.471205
1392640	120.551345	33.84516	39.63058
1396736	120.70297	33.95917	40.551295
1400832	120.91197	33.91885	39.734775
1404928	121.3785	33.86364	39.519345
1409024	121.54906	33.918265	39.659165
1413120	120.877715	33.94917	39.815995
1417216	121.09056	33.956625	39.86209
1421312	121.424035	35.07969	39.768645
1425408	121.307365	34.007255	39.633015
1429504	121.238105	35.001405	39.81741
1433600	121.075855	33.94104	39.519905
1437696	121.30147	35.1001	39.64307
1441792	121.65182	34.01126	39.451865
1445888	121.39466	33.84797	39.644355
1449984	121.74329	34.004035	39.652755
1454080	121.57014	33.96398	40.55951
1458176	121.476155	33.815485	39.549615
1462272	121.423255	33.923625	39.71165
1466368	121.50029	34.026425	39.786005
1470464	121.63277	33.968775	39.56044
1474560	121.54978	33.93545	39.782465
1478656	121.339775	33.99216	39.663635
1482752	121.476355	34.02691	39.818525
1486848	121.562425	33.94193	39.87938
1490944	122.491595	34.04008	39.655775
1495040	122.683965	35.004435	39.78708
1499136	122.346985	33.931395	39.69634
1503232	122.3791	35.036175	39.73337
1507328	122.57489	33.747585	39.778365
1511424	122.67255	33.86011	40.624195
1515520	122.56221	33.832055	39.69363
1519616	122.57912	34.99308	39.82065
1523712	122.49922	34.017995	39.828145
1527808	122.93005	33.929575	39.529035
1531904	122.5724	33.903595	39.79572
1536000	122.68938	33.91632	39.799525
1540096	122.7458	33.91904	39.870925
1544192	122.846155	33.937545	39.812575
1548288	122.96198	33.914315	39.87366
1552384	122.8771	33.986375	39.64011
1556480	123.17666	35.063435	39.592745
1560576	122.86392	33.94105	39.73954
1564672	122.95794	34.0649	39.65065
1568768	123.007905	34.055465	39.924005
1572864	123.30385	34.014195	39.824155
1576960	123.16059	33.83165	40.11384
1581056	123.121415	33.895415	41.026825
1585152	123.18456	33.88676	39.6025
1589248	123.184575	33.93096	39.982425
1593344	122.921075	34.014935	40.01796
1597440	123.20329	34.03995	39.87263
1601536	123.285855	33.97165	41.18994
1605632	123.047795	33.93788	39.92437
1609728	122.99525	33.98629	39.939085
1613824	123.25952	34.14129	40.50824
1617920	123.192075	34.132275	41.173985
1622016	123.067695	33.99369	41.309515
1626112	123.48832	34.03924	39.9153
1630208	123.487755	34.08925	41.33527
1634304	123.47655	33.921635	39.78605
1638400	123.36161	35.150545	35.63554
1642496	123.204855	33.801235	35.79417
1646592	123.454885	33.93618	41.24772
1650688	123.27001	34.032535	39.59707
1654784	123.26441	33.885075	39.632545
1658880	123.35816	34.970695	41.142255
1662976	123.559475	33.953315	39.8023
1667072	123.50166	33.968295	39.83603
1671168	123.69742	33.99331	39.7888
1675264	123.845275	33.95698	39.733015
1679360	123.56842	33.995625	39.59929
1683456	123.34041	34.101605	39.847765
1687552	123.81655	34.02951	39.767515
1691648	123.30675	34.064	41.117225
1695744	123.785045	35.16214	39.902425
1699840	123.76976	34.06316	35.774265
1703936	123.83285	33.816405	35.796265
1708032	123.76629	33.932055	40.94833
1712128	123.884115	33.982745	39.79052
1716224	123.918385	33.979325	39.812355
1720320	123.78426	34.09506	39.792625
1724416	123.896695	33.90999	39.68492
1728512	123.9216	34.03737	39.68575
1732608	124.21098	34.00018	41.292245
1736704	123.82697	34.012095	39.843505
1740800	123.91122	34.10607	39.72782
1744896	124.008725	34.01274	39.948045
1748992	124.227075	35.06103	41.285895
1753088	124.08509	34.044625	39.84712
1757184	124.10473	35.05073	40.043305
1761280	124.18324	34.00453	41.428465
1765376	124.13176	35.0978	39.939495
1769472	123.742205	34.002325	35.90833
1773568	123.886985	33.852295	36.01055
1777664	124.26156	33.99115	41.16103
1781760	124.33902	33.960835	39.826535
1785856	124.172595	34.00546	39.89998
1789952	124.222585	33.89893	41.092085
1794048	124.251075	34.066755	39.77296
1798144	124.00666	34.04743	39.798555
1802240	123.956765	34.02347	39.8672
1806336	124.0684	33.92707	41.14207
1810432	124.05263	35.01125	39.83371
1814528	124.172385	34.02821	39.710135
1818624	123.896665	34.001095	39.895795
1822720	124.227955	34.06438	41.35062
1826816	124.50303	34.098585	40.066305
1830912	124.35652	34.12178	36.16378
1835008	124.392835	34.95634	36.269925
1839104	124.432495	33.93474	41.212115
1843200	124.20646	34.0564	39.68508
1847296	124.23415	33.92994	39.687375
1851392	124.45349	35.00243	39.73253
1855488	124.378075	33.993735	41.33285
1859584	124.61803	34.902865	39.977155
1863680	124.176985	33.95903	39.82803
1867776	124.492655	35.07565	41.37521
1871872	124.60368	34.00199	39.831325
1875968	124.53704	35.01031	39.88069
1880064	124.677185	34.032065	41.117325
1884160	124.475715	34.024925	39.806665
1888256	124.60328	34.08573	40.08455
1892352	124.465265	34.04064	41.278295
1896448	124.592315	34.049475	39.930655
1900544	124.45909	34.07092	36.271805
1904640	124.643995	33.87053	39.920245
1908736	124.482695	33.903	41.143065
1912832	124.824465	35.070555	40.03769
1916928	124.841745	34.044755	40.0764
1921024	124.93315	33.990055	39.805635
1925120	124.602335	34.09812	39.81079
1929216	124.53754	34.1061	39.869455
1933312	125.103405	34.059715	39.929975
1937408	124.691205	34.06251	40.083635
1941504	124.97915	34.03698	39.77808
1945600	124.860355	34.028535	40.084735
1949696	124.881375	33.9658	39.9121
1953792	125.065415	35.03904	39.871605
1957888	125.06145	34.046835	39.883775
1961984	124.926405	34.100045	40.026325
1966080	125.077355	34.12302	36.233255
1970176	125.244365	33.907335	37.40821
1974272	124.95127	33.945125	39.774815
1978368	125.081065	33.941515	39.79928
1982464	125.11284	33.98691	41.16362
1986560	124.951695	35.06077	40.189455
1990656	125.11695	34.04441	39.9735
1994752	125.196705	34.091075	40.016785
1998848	124.78836	34.04556	41.402025
2002944	125.0357	34.051375	40.13145
2007040	125.05184	34.08666	39.744695
2011136	125.223405	33.97931	40.1182
2015232	124.94036	35.08393	41.17559
2019328	124.499055	34.07141	39.839035
2023424	124.284305	34.038085	39.92341
2027520	124.89766	34.061585	36.69325
2031616	125.221155	33.86048	37.700035
2035712	125.790855	33.90868	40.06486
2039808	126.05219	33.99002	39.96511
2043904	124.667945	33.906595	41.46281
2048000	124.540755	33.99308	40.1427
2052096	142.684515	34.024415	39.95712
2056192	124.751375	33.93522	39.8452
2060288	142.49811	33.95727	41.19955
2064384	126.39474	33.9642	39.91346
2068480	124.7838	34.016185	39.98288
2072576	125.6794	34.15579	39.99338
2076672	125.03842	35.06281	39.92781
2080768	125.424485	33.97258	39.811425
2084864	124.804375	33.96752	40.168175
2088960	142.667335	33.99235	39.882225
2093056	124.691405	34.15639	40.0203
2097152	124.93126	34.098065	36.598125
2101248	126.615985	34.86864	36.58196
2105344	125.392385	33.97021	41.30992
2109440	125.064525	33.994805	40.05869
2113536	126.544495	34.061435	39.90157
2117632	126.777715	33.95449	40.01107
2121728	125.03407	35.024585	41.17202
2125824	142.494125	33.93703	39.812805
2129920	142.690565	34.93391	40.043885
2134016	124.66375	34.08382	41.36863
2138112	124.88775	34.01701	39.994685
2142208	124.60182	34.040925	39.92298
2146304	124.921545	33.93996	41.451595
2150400	125.040975	33.952565	39.76047
2154496	125.66845	34.16922	39.82804
2158592	125.723035	34.089865	36.46634
2162688	142.86694	34.001485	37.45656
2166784	125.0441	33.979895	39.983405
2170880	125.46977	33.933305	39.92921
2174976	124.95978	33.891335	39.95616
2179072	142.88579	33.95751	41.00162
2183168	125.194625	33.885675	39.907105
2187264	142.85211	33.969945	39.708345
2191360	125.065795	35.01653	39.94966
2195456	143.196125	34.009675	41.080555
2199552	125.26599	33.976285	39.783535
2203648	125.061855	33.87993	39.67093
2207744	142.970585	33.923045	40.891285
2211840	125.21739	34.00611	39.929245
2215936	143.24037	34.100015	39.93998
2220032	125.23461	33.9785	39.80625
2224128	142.843195	34.04365	39.846925
2228224	125.450195	34.01642	36.67904
2232320	125.258565	33.90173	41.135715
2236416	126.075395	33.964265	39.69664
2240512	127.94562	33.95588	39.713075
2244608	125.42929	34.971875	41.31618
2248704	143.122305	33.946715	39.95643
2252800	143.378545	33.950615	39.813345
2256896	128.076475	34.094745	41.05841
2260992	125.3405	33.96763	39.853755
2265088	143.208725	35.023585	40.02162
2269184	143.24941	33.968915	40.008295
2273280	125.22917	33.937175	39.75376
2277376	143.1102	33.91801	41.37569
2281472	126.07861	33.972965	40.181865
2285568	128.275975	33.994105	39.778975
2289664	125.589535	33.935285	39.953985
2293760	125.528875	34.00457	36.79857
2297856	125.450955	33.902205	36.7416
2301952	126.19987	33.91157	40.939535
2306048	128.213295	33.96992	40.03378
2310144	125.455105	33.95156	39.725465
2314240	125.737185	33.903645	39.745165
2318336	125.551305	33.99661	41.24458
2322432	125.793725	33.941905	39.81359
2326528	143.39373	33.915035	39.99115
2330624	125.65192	34.174885	41.05002
2334720	125.409095	35.013365	39.999045
2338816	143.733935	33.940175	39.967835
2342912	125.545175	33.940515	41.158455
2347008	126.528575	33.938235	39.689475
2351104	125.68748	33.97801	40.12631
2355200	125.92735	34.01864	37.682275
2359296	125.586175	33.84732	36.773345
2363392	125.64636	33.81162	39.87036
2367488	125.72061	33.890135	39.70336
2371584	125.742925	33.881385	40.87962
2375680	125.666925	33.88197	39.80858
2379776	128.653915	34.00252	39.79
2383872	125.92624	33.94796	39.90866
2387968	128.847015	33.94867	39.74308
2392064	125.68917	33.90169	41.154435
2396160	125.98934	33.957085	39.95409
2400256	125.79515	33.944505	39.70371
2404352	125.80021	33.933305	39.9037
2408448	129.213135	33.953385	41.10574
2412544	125.773865	33.906295	40.11934
2416640	143.70966	33.993275	39.60303
2420736	126.019745	33.993905	41.026035
2424832	126.021025	34.00586	36.635795
2428928	143.866685	33.91069	36.509695
2433024	125.754	33.861295	39.951075
2437120	125.889305	33.956585	41.10919
2441216	126.68405	33.9039	39.86874
2445312	125.66097	33.99576	39.96429
2449408	125.971085	33.975855	41.11604
2453504	125.959215	33.9357	39.88774
2457600	143.863335	33.95634	40.099485
2461696	125.93991	33.92515	40.773445
2465792	126.480455	33.99471	39.979815
2469888	126.13094	33.94174	39.74209
2473984	125.738165	33.925385	40.900145
2478080	126.110635	33.914695	39.86619
2482176	144.09297	33.973185	39.820545
2486272	126.300355	34.01367	36.788595
2490368	129.572025	33.866	37.796985
2494464	126.04761	33.840095	39.533695
2498560	126.20913	33.931305	39.60499
2502656	126.39984	33.954165	40.960185
2506752	126.410295	33.927645	39.62287
2510848	126.3658	33.91756	40.092005
2514944	144.16931	33.89872	41.04207
2519040	126.39693	33.92425	39.818115
2523136	126.87318	33.974315	39.66861
2527232	129.915155	33.973635	39.498
2531328	126.785615	33.95094	40.025195
2535424	130.13066	33.9159	39.816685
2539520	143.947555	33.995655	39.635615
2543616	126.261415	34.01161	40.048965
2547712	126.15663	33.89597	40.152785
2551808	126.32763	33.896715	39.8712
2555904	126.40835	33.98179	37.79347
2560000	126.86492	33.823095	39.75998
2564096	130.12883	33.841325	39.94455
2568192	126.25211	33.92235	40.034615
2572288	130.21964	33.96112	39.7445
2576384	126.25432	33.96323	41.07379
2580480	126.639525	33.907425	39.57298
2584576	126.41827	33.897675	40.12483
2588672	144.000355	33.9682	40.01058
2592768	126.37263	33.94878	39.564975
2596864	126.58461	33.92297	40.906575
2600960	126.22689	33.875705	40.883765
2605056	126.385035	33.86654	41.02396
2609152	126.429555	33.905495	41.011175
2613248	144.527945	33.92221	39.55701
2617344	127.13552	33.903205	39.93075
2621440	126.751495	33.96171	36.929605
2625536	127.22376	33.822785	36.72141
2629632	126.33123	33.809915	40.17121
2633728	126.43492	33.9536	39.561935
2637824	126.444785	33.85571	40.04688
2641920	126.80939	33.911675	39.609795
2646016	126.72899	33.917045	40.920845
2650112	127.22749	33.891175	39.537245
2654208	127.174255	33.95206	40.037295
2658304	127.18925	33.91176	40.0422
2662400	130.95928	33.92728	39.46717
2666496	127.176655	33.89703	39.61419
2670592	130.74312	33.91459	39.46191
2674688	131.025935	33.973725	39.777335
2678784	126.572295	33.874995	39.508135
2682880	126.508945	33.96202	36.55622
2686976	131.305305	33.81165	36.59886
2691072	126.45856	33.838485	40.10493
2695168	126.739635	33.88524	39.506855
2699264	131.166925	33.94059	40.65103
2703360	127.24119	33.903315	39.51555
2707456	131.251895	33.90292	40.0781
2711552	144.707265	33.952395	40.180935
2715648	126.90219	33.834755	39.75402
2719744	127.044685	33.894365	40.84673
2723840	127.419045	33.936365	39.80968
2727936	126.787895	33.888655	40.245245
2732032	126.88137	33.893545	39.982675
2736128	126.73727	33.929535	39.53311
2740224	126.89965	33.938455	39.71253
2744320	144.57571	33.996775	40.716695
2748416	126.978305	33.95024	40.77803
2752512	131.548615	33.91582	37.61146
2756608	127.002195	33.80086	36.653555
2760704	144.79034	33.84124	39.510375
2764800	126.972185	33.924495	39.3897
2768896	127.661815	33.920255	39.44099
2772992	131.686355	33.900405	39.915555
2777088	126.720185	33.911045	40.017335
2781184	127.04929	33.912435	40.06533
2785280	127.168205	33.91563	39.73487
2789376	127.182955	33.832255	40.652685
2793472	144.7137	33.84928	39.649115
2797568	127.049185	33.87248	39.595025
2801664	127.55821	33.92221	39.91696
2805760	126.6847	33.882585	39.95264
2809856	144.802315	33.896675	39.59211
2813952	127.157375	33.872375	36.78267
2818048	127.51969	33.75675	37.8254
2822144	132.19157	33.854745	39.6003
2826240	126.981205	33.89144	40.109525
2830336	127.71186	33.879655	39.91662
2834432	144.471305	33.938185	39.557115
2838528	127.69205	33.82202	39.41693
2842624	127.135155	33.8935	40.688345
2846720	127.045065	33.85826	39.499005
2850816	127.074145	33.95189	39.953835
2854912	127.300045	33.95546	40.021815
2859008	127.291065	33.874065	39.59773
2863104	127.035875	33.863365	39.95949
2867200	144.702845	33.873905	39.461055
2871296	127.217635	33.868465	39.660725
2875392	127.110505	33.891125	40.57665
2879488	127.064565	33.984155	41.0066
2883584	127.270915	33.95999	36.85576
2887680	127.22761	33.869195	40.097845
2891776	128.014685	33.841685	39.62725
2895872	127.309895	33.88143	40.96348
2899968	127.24668	33.84283	40.16965
2904064	144.69737	33.86689	40.24602
2908160	127.374265	33.918755	39.75024
2912256	132.51346	33.95481	41.038395
2916352	127.222285	33.8606	40.088885
2920448	127.78647	33.908405	39.902985
2924544	127.1791	33.898865	40.16911
2928640	127.258165	33.9337	39.775345
2932736	127.390975	33.93691	40.315415
2936832	127.223445	33.909705	39.683885
2940928	127.44063	33.90173	40.19477
2945024	127.34944	33.878295	40.171915
2949120	127.48157	33.874585	37.288495
2953216	127.37411	33.803785	37.538085
2957312	127.193765	33.821465	40.14051
2961408	127.302835	33.84002	39.730115
2965504	127.268565	33.866945	40.02982
2969600	127.363355	33.908415	40.140765
2973696	127.21239	33.865735	41.04965
2977792	127.273045	33.930915	41.030875
2981888	127.45106	33.90464	39.579985
2985984	144.858225	33.97528	40.127025
2990080	127.308005	33.921735	40.76148
2994176	127.9064	33.90896	40.43164
2998272	127.47053	33.87828	40.370605
3002368	127.38977	33.888335	39.96347
3006464	127.491325	33.865025	40.259965
3010560	145.2139	33.913165	37.194315
3014656	127.54544	33.832515	37.31904
3018752	127.981875	33.78678	40.252315
3022848	127.590685	33.90047	41.05979
3026944	127.523565	33.871845	39.763845
3031040	127.476315	33.89132	40.742065
3035136	145.19822	33.88362	40.30447
3039232	127.3655	33.882995	39.740895
3043328	132.761635	33.87206	40.78831
3047424	127.40527	33.83044	41.055905
3051520	145.12518	33.9012	39.84998
3055616	127.469855	33.83857	39.67493
3059712	133.29459	33.922335	40.30895
3063808	127.44397	33.89199	39.978745
3067904	144.888105	33.91649	41.16585
3072000	127.75472	33.95259	40.14897
3076096	127.61274	33.87962	41.045505
3080192	127.72819	33.93691	37.08495
3084288	127.583955	33.867835	37.11264
3088384	127.612595	33.739935	40.94223
3092480	127.717175	33.84588	40.35531
3096576	127.824325	33.89835	40.83447
3100672	127.766335	33.884435	40.178475
3104768	127.620265	33.790845	40.283415
3108864	127.748045	33.860455	40.10961
3112960	127.64528	33.813095	40.754085
3117056	127.45751	33.850665	39.90179
3121152	127.8925	33.81217	40.39982
3125248	145.07786	33.88478	39.642955
3129344	127.71098	33.870275	40.200745
3133440	127.947825	33.899245	39.70433
3137536	127.85595	33.912985	40.158095
3141632	127.678975	33.876945	37.32992
3145728	127.80838	33.802655	37.37337
3149824	127.65323	33.833755	39.550565
3153920	145.300265	33.890845	39.647545
3158016	127.871465	33.8576	40.34365
3162112	127.67973	33.88731	39.83692
3166208	127.721185	33.8299	39.71273
3170304	127.688375	33.90309	39.639155
3174400	127.45924	33.77992	40.09667
3178496	127.805165	33.838115	40.39693
3182592	127.838025	33.84752	39.671665
3186688	145.49544	33.85426	40.35549
3190784	127.82263	33.82008	39.720435
3194880	133.911335	33.833245	40.773775
3198976	127.29474	33.88897	39.893365
3203072	145.06658	33.922185	41.10483
3207168	127.55567	33.88971	40.33669
3211264	145.299385	33.89313	37.113505
3215360	128.2575	33.75455	39.972335
3219456	127.807635	33.85855	40.037475
3223552	127.72081	33.778255	39.605995
3227648	134.159145	33.821575	39.567675
3231744	127.915535	33.807305	39.84924
3235840	127.979265	33.860165	40.421605
3239936	128.08177	33.82894	39.943025
3244032	128.34997	33.831315	40.215815
3248128	127.831145	33.86431	40.303295
3252224	128.481405	33.88199	40.693845
3256320	133.985	33.916745	40.17519
3260416	128.33551	33.810335	39.64124
3264512	128.05005	33.85581	40.771785
3268608	133.90955	33.89401	41.395975
3272704	128.425465	33.830625	40.253105
3276800	134.191605	33.881615	37.15205
3280896	128.46076	33.8466	37.513425
3284992	127.87494	33.749395	39.75257
3289088	128.02176	33.7686	40.06375
3293184	128.56014	33.895765	39.7124
3297280	128.105685	33.86355	40.79856
3301376	128.29814	33.825975	40.31629
3305472	128.133295	33.8051	39.82505
3309568	128.51416	33.810915	40.02287
3313664	127.96062	33.83005	40.15644
3317760	134.35065	33.79947	40.39052
3321856	128.04437	33.882235	39.883335
3325952	145.171655	33.884495	40.314665
3330048	127.893125	33.86426	39.943285
3334144	127.96212	33.883625	41.03416
3338240	145.61376	33.87823	37.61771
3342336	128.420675	33.81792	37.55083
3346432	134.63789	33.807985	39.613885
3350528	128.59368	33.83278	40.31948
3354624	134.737035	33.84713	40.2413
3358720	128.22518	33.853695	40.745225
3362816	128.64573	33.806915	39.85211
3366912	128.10465	33.80992	40.27604
3371008	134.86562	33.829525	39.71148
3375104	128.10933	33.80145	41.049635
3379200	128.725235	33.887865	40.35873
3383296	145.59894	33.842445	40.31124
3387392	134.778285	33.850245	39.859455
3391488	128.14866	33.832535	40.648975
3395584	128.290785	33.86745	39.580625
3399680	145.327205	33.87081	40.14013
3403776	128.28296	33.76989	39.91339
3407872	128.19962	33.893105	36.826655
3411968	128.173645	33.80581	38.35304
3416064	128.49287	33.75882	40.33987
3420160	128.743805	33.809605	40.155195
3424256	128.29726	33.821375	40.737375
3428352	128.307745	33.81441	39.345665
3432448	128.08567	33.87024	39.596695
3436544	128.59701	33.78905	40.530515
3440640	127.985375	33.86056	39.4297
3444736	128.613095	33.838845	40.027075
3448832	128.407415	33.87459	40.984545
3452928	128.317905	33.85595	40.4969
3457024	128.61673	33.83745	40.25319
3461120	145.77448	33.84417	39.331275
3465216	128.432515	33.87561	40.07097
3469312	145.880345	33.835825	36.71618
3473408	128.37551	33.814015	37.47637
3477504	145.85106	33.79101	39.875015
3481600	128.23898	33.788485	39.4722
3485696	128.38757	33.761005	41.00711
3489792	128.356675	33.815375	39.3831
3493888	128.352785	33.76732	40.38706
3497984	128.322015	33.8981	40.10535
3502080	128.74325	33.87044	40.555555
3506176	128.39854	33.857115	40.23519
3510272	128.9982	33.854765	40.294015
3514368	146.08304	33.91323	40.315815
3518464	128.187285	33.80073	39.842945
3522560	145.7936	33.859935	40.595095
3526656	128.445315	33.83108	40.2017
3530752	128.450545	33.88746	39.24784
3534848	128.21282	33.85494	39.49552
3538944	128.332585	33.87451	36.82026
3543040	128.495575	33.836645	39.582965
3547136	145.8313	33.78231	41.02878
3551232	128.46579	33.856425	40.40256
3555328	128.537915	33.88509	40.156855
3559424	128.277385	33.85337	41.06657
3563520	128.862645	33.85922	40.385395
3567616	128.39284	33.832015	40.04568
3571712	128.6135	33.78943	40.30474
3575808	128.45327	33.75252	39.971765
3579904	145.86403	33.817115	39.64568
3584000	128.20984	33.897645	40.22275
3588096	128.932695	33.909165	40.20086
3592192	128.359395	33.888955	40.946985
3596288	128.28528	33.827635	39.24431
3600384	128.847705	33.87769	40.47699
3604480	128.855145	33.857385	37.509955
3608576	128.93327	33.778445	37.630395
3612672	128.571355	33.76123	40.019965
3616768	128.43877	33.81913	40.424325
3620864	128.35065	33.792175	40.17933
3624960	128.75771	33.780885	40.21953
3629056	128.54101	33.87874	40.976585
3633152	129.13551	33.81526	39.11339
3637248	135.82145	33.813135	40.131995
3641344	128.74715	33.8394	40.840445
3645440	128.661525	33.89395	39.322995
3649536	135.766405	33.89383	40.120755
3653632	128.562605	33.908915	40.792835
3657728	135.75047	33.866185	40.894
3661824	128.725565	33.80917	40.31255
3665920	128.746875	33.81889	36.966405
3670016	128.654905	33.72212	37.630555
3674112	128.821395	33.74732	40.44957
3678208	129.092625	33.81201	40.01832
3682304	135.81585	33.86411	40.22687
3686400	128.367415	33.73898	40.139485
3690496	128.67308	33.776505	39.948655
3694592	129.15691	33.75368	39.310065
3698688	136.076035	33.80173	40.047665
3702784	128.71062	33.76533	40.194085
3706880	146.10913	33.839365	40.175665
3710976	128.71389	33.85401	40.387285
3715072	145.872625	33.8308	40.174345
3719168	128.71453	33.89247	40.02329
3723264	128.789885	33.853925	39.428575
3727360	128.85876	33.82208	40.226565
3731456	129.119275	33.8892	40.22359
3735552	128.72713	33.885375	37.700045
3739648	128.852495	33.79684	37.66661
3743744	146.11127	33.76023	40.19836
3747840	129.260105	33.80688	39.16335
3751936	128.69475	33.81434	40.934075
3756032	129.173055	33.861205	40.89749
3760128	135.906955	33.886595	39.17201
3764224	128.84895	33.763295	41.0053
3768320	128.833495	33.831925	39.25334
3772416	128.701075	33.760725	39.48839
3776512	128.79562	33.81809	39.62743
3780608	128.663605	33.87888	40.271945
3784704	128.787085	33.767265	39.100895
3788800	128.881705	33.816825	40.097615
3792896	128.71182	33.773165	39.19825
3796992	128.93124	33.80881	37.158185
3801088	128.712425	33.771105	38.302925
3805184	146.12362	33.83592	39.17955
3809280	129.00765	33.85065	40.783755
3813376	146.24296	33.8309	40.181055
3817472	128.77371	33.885805	40.091995
3821568	128.9387	33.77683	39.340975
3825664	128.9809	33.82124	40.23106
3829760	128.632845	33.868685	40.26034
3833856	128.732925	33.80606	39.25304
3837952	129.21235	33.880665	39.981155
3842048	136.38436	33.766375	40.35755
3846144	128.6124	33.86419	40.12893
3850240	136.31586	33.87311	40.94916
3854336	136.3325	33.854285	40.284845
3858432	136.586005	33.790675	40.180745
3862528	136.721235	33.82112	39.30063
3866624	129.01449	33.86346	36.94076
3870720	128.91784	33.736445	40.1469
3874816	128.937865	33.807935	40.296795
3878912	146.232175	33.843775	39.27562
3883008	128.938	33.85172	39.25336
3887104	128.98171	33.78002	40.191925
3891200	128.898765	33.860095	40.875175
3895296	129.02364	33.78874	40.22094
3899392	128.898975	33.85248	40.15826
3903488	146.44368	33.8661	40.13293
3907584	129.036485	33.77974	40.19246
3911680	136.687305	33.87351	40.104075
3915776	128.99757	33.844785	40.160935
3919872	146.330205	33.806535	40.13009
3923968	128.86743	33.825465	40.9077
3928064	129.18422	33.812665	39.264035
3932160	128.99325	33.858105	37.757015
3936256	128.941505	33.7439	38.4685
3940352	146.370155	33.851915	39.30018
3944448	129.030165	33.79928	40.34278
3948544	129.48274	33.859725	40.90393
3952640	129.1445	33.85089	39.034485
3956736	136.65555	33.79546	39.349175
3960832	129.213235	33.748185	39.5803
3964928	129.04956	33.85268	40.21264
3969024	129.154665	33.775535	40.90993
3973120	129.04943	33.738545	39.25123
3977216	129.41288	33.790845	40.098995
3981312	129.59346	33.79942	40.165565
3985408	129.508945	33.75617	40.073235
3989504	129.426485	33.781435	40.25992
3993600	136.839705	33.854905	38.35898
3997696	129.01533	33.76874	37.66056
4001792	129.068415	33.79642	39.26962
4005888	129.07916	33.74568	40.11695
4009984	129.000255	33.82361	40.76777
4014080	146.080605	33.74031	39.539955
4018176	128.975135	33.796735	39.305735
4022272	137.167535	33.80188	40.31954
4026368	129.12344	33.7453	40.21411
4030464	129.1168	33.79408	40.12322
4034560	129.324495	33.808425	40.269185
4038656	137.170815	33.828705	40.825725
4042752	137.27631	33.830465	40.35086
4046848	146.199885	33.825065	40.112305
4050944	137.29662	33.790125	40.7785
4055040	129.14378	33.76549	40.102855
4059136	146.208465	33.812175	39.16872
4063232	129.004925	33.861115	37.259675
4067328	146.42517	33.781125	37.868975
4071424	129.180955	33.748365	40.89476
4075520	129.29844	33.822685	39.134655
4079616	129.25635	33.797545	39.148105
4083712	129.446845	33.35745	40.14426
4087808	129.186825	33.796445	40.22587
4091904	137.163905	33.760235	39.1112
4096000	137.249535	33.777935	40.143835
4100096	129.042785	33.85105	39.311645
4104192	129.211065	33.696655	39.591515
4108288	146.263295	33.79439	39.26483
4112384	129.54827	33.80881	39.74439
4116480	129.56878	33.89659	40.19302
4120576	146.34072	33.854135	39.3762
4124672	129.609315	33.91513	37.59777
4128768	146.466485	33.908445	37.270795
4132864	129.02595	33.907385	39.93967
4136960	129.005535	34.00516	39.50344
4141056	146.490085	33.957545	39.737685
4145152	137.60978	34.01565	39.19239
4149248	129.957245	34.0257	40.332305
4153344	137.703785	34.015255	40.00307
4157440	129.23146	34.07041	40.254435
4161536	129.18619	34.08513	40.28729
4165632	137.662575	34.1182	39.502935
4169728	129.36438	34.211745	39.692085
4173824	129.90809	34.241135	39.82804
4177920	129.185465	34.29393	40.57294
4182016	146.395855	34.20682	40.27618
4186112	129.32815	34.26697	40.619075
4190208	130.043135	34.346885	39.96094
4194304	146.408515	34.341355	
			


==> sifive-micro-tcp.txt <==
x	y1t	y2t	y2p
4096	21.22031	13.90918	1.976285
8192	36.448175	23.00066	3.79327
12288	46.24707	31.02101	5.28402
16384	42.72371	34.788525	6.6778
20480	46.403965	39.651975	7.93651
24576	59.11366	41.031515	9.167305
28672	61.202845	45.90361	10.15781
32768	61.4794	47.802865	10.76719
36864	62.4481	44.36716	11.658065
40960	64.882445	48.602745	12.50782
45056	56.77419	47.59732	13.22513
49152	52.7183	49.010225	7.572195
53248	55.944075	51.851885	8.026555
57344	59.140705	54.003735	8.63465
61440	60.578075	56.577095	8.92459
65536	61.215415	51.59452	9.360145
69632	70.066995	51.22759	9.82588
73728	63.384265	51.210035	10.32554
77824	61.389495	57.619705	10.57465
81920	61.94393	52.44183	10.89473
86016	64.91499	56.77646	11.26463
90112	59.783605	56.682775	11.680385
94208	66.23501	57.734825	12.142815
98304	70.847645	59.92509	12.365555
102400	67.728115	58.24112	12.724265
106496	61.593395	59.208695	12.612945
110592	69.700785	60.286035	12.784855
114688	65.02243	56.183385	13.071895
118784	61.90604	57.0455	13.445425
122880	64.48148	55.81569	13.79073
126976	72.98411	58.906305	14.313745
131072	72.418725	62.061445	14.22794
135168	63.18813	58.4977	14.563915
139264	71.18579	57.47071	14.753745
143360	65.97551	53.43531	15.280515
147456	64.2143	55.94571	15.18911
151552	71.63608	57.0352	15.411855
155648	3.63754	54.288485	15.257285
159744	3.732905	60.1622	15.420365
163840	3.80549	62.100275	15.62271
167936	64.54156	63.02845	15.87533
172032	65.47171	60.46531	16.065025
176128	74.09003	68.051885	16.304865
180224	68.66644	54.607555	16.6904
184320	66.23737	62.88883	16.88239
188416	62.277885	62.47878	16.809795
192512	63.493285	56.549855	16.899635
196608	60.7115	56.939505	17.394475
200704	63.629915	65.993535	17.592725
204800	63.562705	54.384795	17.853175
208896	61.762085	58.90031	17.88768
212992	67.885125	59.624625	17.78082
217088	67.02508	58.946255	17.930415
221184	66.17657	63.984835	18.30353
225280	63.61155	64.98303	18.167595
229376	68.7328	60.70497	18.381765
233472	58.24499	60.80859	18.373025
237568	65.899835	63.73626	18.55482
241664	64.226855	62.67429	18.6879
245760	66.02508	62.501375	18.97908
249856	60.108885	58.01594	19.03351
253952	59.55099	56.306665	18.977655
258048	64.38426	62.39945	19.134755
262144	59.939135	57.37984	19.196175
266240	58.74056	58.60593	19.68206
270336	60.16411	62.049385	19.54543
274432	60.764575	61.58088	19.360665
278528	67.42698	61.43233	20.06938
282624	66.148085	58.075885	19.99928
286720	65.39769	63.658065	20.130245
290816	65.702865	57.66503	19.882595
294912	60.417535	54.370415	20.00394
299008	52.693315	55.517735	20.14905
303104	55.35297	55.59809	20.136785
307200	52.835705	62.682835	20.3936
311296	61.20395	68.74946	20.44591
315392	57.923185	58.521775	20.58617
319488	60.718205	58.76815	21.041335
323584	53.80098	65.835105	20.657665
327680	53.827085	55.78801	20.548385
331776	67.9958	56.74928	20.563085
335872	62.021435	62.72711	20.70578
339968	57.574765	52.41278	20.80464
344064	57.28903	66.752835	20.42556
348160	57.447055	64.743435	20.90112
352256	54.36748	61.67556	21.039115
356352	53.96194	65.364445	21.048825
360448	62.33951	55.58191	21.3088
364544	61.00674	60.413355	21.556165
368640	67.35904	60.210965	21.281655
372736	68.595135	55.76056	21.2408
376832	53.812995	60.511685	21.09818
380928	64.11301	55.17775	20.75256
385024	60.513725	65.81007	21.39285
389120	60.514415	54.684835	21.404865
393216	53.389135	51.627735	20.720425
397312	59.890705	66.26338	21.026235
401408	52.80177	53.555845	21.248995
405504	52.951795	57.38825	21.93298
409600	60.427525	67.516285	21.360105
413696	54.017925	62.553255	21.944065
417792	60.42231	66.00345	21.51505
421888	60.238325	54.718165	21.665415
425984	52.565085	61.447945	21.709125
430080	62.199245	66.152155	21.68862
434176	68.12434	53.9854	22.23042
438272	61.474915	65.33355	22.284125
442368	52.631585	63.9858	21.66208
446464	60.81335	68.846415	21.87671
450560	69.80814	51.365345	21.42893
454656	58.56124	51.740925	22.2636
458752	61.40351	63.948315	22.34972
462848	53.73006	61.65072	22.30319
466944	70.6156	51.780925	22.411335
471040	60.43155	57.575165	22.75764
475136	61.674795	55.262405	22.812755
479232	62.02846	66.876695	22.419175
483328	59.382715	58.73408	22.540055
487424	57.28728	54.499065	22.67642
491520	53.10913	55.92777	23.23961
495616	57.403805	62.39532	22.654935
499712	60.00286	66.80362	22.65765
503808	60.19822	58.66401	22.848705
507904	54.05121	61.72241	22.37157
512000	57.58849	66.622455	23.111725
516096	54.4806	65.947245	22.892505
520192	60.6931	64.29813	23.458245
524288	59.587685	52.3973	23.70208
528384	54.7393	65.94673	22.33414
532480	55.62092	60.964905	22.735325
536576	57.553535	56.205625	23.57707
540672	60.422295	54.307125	23.207815
544768	54.183435	65.184185	22.78235
548864	61.5428	59.23501	23.34393
552960	60.59588	58.083805	23.298965
557056	60.03498	53.48291	22.9798
561152	57.905695	58.87738	23.238595
565248	62.81429	64.391955	23.270545
569344	64.97605	56.38723	22.47182
573440	64.47992	57.099485	22.74179
577536	59.69328	54.57185	23.0021
581632	64.87602	59.432895	23.273505
585728	70.68714	57.18542	23.73888
589824	55.94406	59.134595	23.39704
593920	58.211595	60.644255	23.43581
598016	68.486325	57.987365	23.45711
602112	67.81616	58.38264	22.982785
606208	62.245265	62.685375	23.947255
610304	65.211455	59.883385	23.55871
614400	60.63062	62.260095	22.60279
618496	66.58949	62.19182	23.84882
622592	60.563805	63.211525	23.56955
626688	59.47821	57.873745	23.39584
630784	68.322995	58.92766	23.54517
634880	59.199915	59.01954	23.642055
638976	68.152095	62.534545	23.6006
643072	58.975455	59.799045	23.01758
647168	59.178805	57.903645	22.83518
651264	71.913185	62.73545	22.909505
655360	65.90472	62.55501	22.557055
659456	65.173735	62.591135	23.19179
663552	60.7334	56.08976	22.750495
667648	66.486805	59.47834	23.7852
671744	65.880135	57.706065	23.71701
675840	65.17225	56.78154	23.64152
679936	66.867205	59.90348	22.85561
684032	59.7071	59.138055	23.839695
688128	65.875415	59.885545	23.803635
692224	60.80573	63.61172	23.86795
696320	57.72496	58.15241	23.971095
700416	64.861945	56.690575	23.864855
704512	61.67865	61.24266	24.49009
708608	57.06752	63.968775	23.853565
712704	66.914385	64.298605	24.358765
716800	58.972305	57.05842	23.433375
720896	69.049995	56.7056	24.021975
724992	59.211375	62.222795	23.90843
729088	58.0354	56.96543	23.311915
733184	59.42932	64.290405	24.08956
737280	59.418215	60.790525	23.91828
741376	66.38341	60.48872	23.975255
745472	58.795325	60.808605	24.03275
749568	57.49746	60.398655	24.008315
753664	64.247515	64.635205	24.03305
757760	59.53111	59.85518	24.014985
761856	63.28972	64.86777	23.884445
765952	59.072455	64.240495	24.00364
770048	60.700245	62.810515	23.85651
774144	61.744535	55.52978	23.36631
778240	14.78873	59.316635	24.01302
782336	57.3924	60.224165	24.031235
786432	56.089565	60.24455	23.75688
790528	62.116905	60.840675	23.79907
794624	62.338125	60.35186	24.04078
798720	15.04501	56.91909	24.13106
802816	58.790465	60.447215	24.55064
806912	61.564045	60.59263	23.89732
811008	62.43353	60.000225	24.022995
815104	59.43819	57.27855	24.72357
819200	65.65294	61.039555	24.112825
823296	63.130645	58.013895	24.03123
827392	59.20719	58.029705	24.10323
831488	60.30811	59.71263	24.21099
835584	58.88381	61.11775	11.62625
839680	58.834115	65.031585	11.44301
843776	65.74925	64.73803	17.82638
847872	66.91845	61.969095	24.352665
851968	58.48094	64.18471	24.769065
856064	63.35113	62.763685	23.956215
860160	62.984035	63.82601	24.474495
864256	66.58593	59.29048	24.548195
868352	65.614365	62.17228	24.127175
872448	54.00968	59.66806	24.33417
876544	57.405355	57.8888	24.16701
880640	59.951845	58.638825	24.515025
884736	66.79036	62.225535	24.5665
888832	66.034	59.376995	24.19581
892928	59.36215	55.703205	24.2603
897024	59.2172	62.51976	24.046805
901120	63.47864	58.03997	24.18767
905216	64.87829	62.08302	25.1306
909312	69.353325	61.30736	25.15853
913408	62.83963	61.014395	24.485315
917504	65.09199	62.3836	24.111035
921600	65.258835	64.50924	25.20077
925696	63.76343	62.31361	24.286715
929792	59.323215	55.99356	25.34649
933888	63.67188	56.390335	24.38113
937984	64.587535	61.60032	24.691095
942080	59.34527	59.188735	24.331545
946176	63.6589	59.201835	24.65192
950272	60.02393	62.953835	24.4753
954368	58.30654	56.124305	24.572025
958464	65.90162	54.49223	24.677065
962560	59.558045	59.699655	24.586785
966656	65.32872	56.57781	24.62961
970752	59.303805	64.08774	24.989785
974848	58.991225	64.192655	24.454995
978944	55.65016	56.332615	24.663715
983040	59.986875	62.017035	25.118095
987136	64.77906	63.384235	24.754915
991232	60.32395	60.503975	24.423605
995328	64.986295	61.510735	25.516505
999424	64.776365	59.35246	25.45399
1003520	59.384965	55.598315	24.30507
1007616	63.819705	55.16886	24.467655
1011712	59.1741	61.97093	24.89822
1015808	59.70012	56.81991	24.86196
1019904	59.213225	55.494775	24.74851
1024000	62.895075	60.0673	25.06239
1028096	60.425845	59.438435	24.379725
1032192	59.18104	61.487985	25.045625
1036288	67.460425	63.518355	25.50569
1040384	59.448045	59.06451	24.88022
1044480	59.819535	57.374305	25.54791
1048576	64.70863	56.82636	24.901615
1052672	61.98554	56.163525	24.747095
1056768	59.737895	59.291405	24.81247
1060864	62.621045	62.351185	25.58078
1064960	59.247445	57.561955	24.89736
1069056	60.339065	59.217755	25.043305
1073152	58.470615	55.678405	25.356295
1077248	59.92067	57.217475	25.634825
1081344	57.624325	57.74124	25.58546
1085440	61.925265	57.129285	25.69012
1089536	61.701225	58.795635	25.191875
1093632	64.275855	54.793025	25.093095
1097728	62.595575	55.164345	24.79996
1101824	62.973515	56.45857	24.747775
1105920	63.903745	57.38232	24.495545
1110016	63.658575	59.230345	25.247985
1114112	58.132075	60.440395	25.326245
1118208	60.401735	63.25223	25.206065
1122304	63.48299	59.23983	25.565275
1126400	59.276865	62.524865	25.265605
1130496	57.543135	59.402985	25.493435
1134592	64.11585	55.46724	25.164925
1138688	57.58407	62.635985	25.43468
1142784	63.214975	59.687095	25.287435
1146880	62.972765	62.640675	25.542525
1150976	60.964175	59.40349	25.737015
1155072	63.565385	34.96341	25.05636
1159168	64.38051	60.26397	25.189745
1163264	58.486835	60.460855	25.14657
1167360	60.211215	63.089745	25.57264
1171456	59.631705	58.544085	25.304225
1175552	57.62755	55.41457	25.28412
1179648	59.29788	61.48075	24.90644
1183744	63.934345	59.235605	25.270935
1187840	62.51179	62.51218	25.210015
1191936	60.842655	60.683915	25.517325
1196032	59.2598	59.00748	25.08211
1200128	58.90789	57.08044	25.50215
1204224	58.256595	61.350345	25.05585
1208320	58.389825	60.922145	25.549145
1212416	58.12555	58.62858	24.977585
1216512	65.08486	62.221665	25.276605
1220608	58.615375	54.820265	25.295825
1224704	58.427045	59.82097	25.68626
1228800	63.177785	63.151255	25.177305
1232896	63.732585	59.30186	25.711745
1236992	60.491955	57.96536	25.173465
1241088	63.94609	58.614705	25.57509
1245184	65.33575	56.92719	25.25089
1249280	64.17882	59.352955	25.13992
1253376	65.17617	61.79034	25.200205
1257472	63.988475	59.316535	25.293215
1261568	64.058335	56.887685	25.23405
1265664	58.496235	59.86468	25.598725
1269760	62.29385	61.61648	25.225555
1273856	60.064545	57.8839	25.26666
1277952	64.69849	61.15989	25.11482
1282048	59.27348	58.47579	25.769355
1286144	56.583715	57.719795	25.46301
1290240	58.907405	56.464925	25.36416
1294336	58.167275	59.105665	25.875565
1298432	57.650915	59.609355	25.486635
1302528	58.802845	61.79487	25.09449
1306624	64.03067	57.73634	25.63611
1310720	58.615515	56.437465	24.97884
1314816	56.75782	61.183925	25.647045
1318912	61.185975	61.61376	25.256665
1323008	58.382485	58.360585	25.069225
1327104	62.94954	61.392705	25.5331
1331200	60.77989	56.75637	25.35423
1335296	59.172105	57.844215	25.32563
1339392	59.441485	56.361375	25.49705
1343488	62.669615	58.98067	25.725135
1347584	61.968525	57.95935	25.559785
1351680	61.591585	61.3341	24.5936
1355776	58.514815	56.318715	25.631175
1359872	63.17093	60.22034	25.097675
1363968	62.66222	58.50327	24.90467
1368064	57.72039	57.11793	25.062305
1372160	63.864265	60.840035	14.935395
1376256	65.84118	59.89145	25.29041
1380352	63.107605	58.09661	25.522605
1384448	59.44125	59.755915	24.691475
1388544	61.595585	58.926925	25.499175
1392640	60.803795	56.50578	25.030105
1396736	63.21012	57.165805	25.673305
1400832	62.70203	55.44518	25.5868
1404928	61.50309	60.188115	25.19157
1409024	60.17085	58.16078	26.01914
1413120	63.692815	61.98765	25.35697
1417216	62.476205	59.470995	25.696875
1421312	61.307765	57.12675	25.7132
1425408	59.0792	60.749415	25.168875
1429504	58.12068	59.343595	25.409935
1433600	62.451325	59.806885	25.518135
1437696	59.06897	57.70847	26.018625
1441792	62.308155	57.932365	25.66561
1445888	63.251825	57.385465	25.778305
1449984	65.11827	61.110725	25.474685
1454080	62.439665	59.20864	25.475885
1458176	60.100195	55.07176	25.51156
1462272	58.28415	57.709815	25.751505
1466368	58.70542	56.07337	25.531575
1470464	57.384345	57.68003	26.04699
1474560	57.74564	59.569595	25.9919
1478656	61.905585	61.305335	25.87682
1482752	61.906715	58.27892	26.08682
1486848	62.628135	57.53608	25.70713
1490944	57.901095	57.61822	25.608495
1495040	61.62938	57.501765	25.06538
1499136	58.00012	60.88985	25.64469
1503232	62.09535	59.326335	25.600255
1507328	57.73245	59.52367	25.60964
1511424	62.629835	59.12856	25.69788
1515520	58.485795	61.0473	26.013055
1519616	61.30474	60.71781	25.93443
1523712	62.117685	60.32731	25.658775
1527808	56.10722	59.816275	25.7444
1531904	57.84869	60.219225	25.810615
1536000	61.875255	60.19333	25.66891
1540096	57.925975	60.85267	25.027695
1544192	60.917665	58.296555	25.6235
1548288	57.79935	58.51585	25.02134
1552384	61.871085	59.270715	25.567315
1556480	58.563575	58.395415	25.714355
1560576	62.279235	60.682235	25.3316
1564672	62.674245	58.69812	26.129455
1568768	62.62912	60.511595	25.847185
1572864	61.577055	60.75336	25.776515
1576960	56.694365	57.313015	26.09905
1581056	61.80343	60.03905	25.96981
1585152	61.340865	60.73472	25.64768
1589248	56.642435	60.664185	26.458665
1593344	59.09354	58.91695	25.260005
1597440	55.7722	58.96485	26.03819
1601536	57.220935	59.226865	26.262065
1605632	63.799705	58.708335	25.786715
1609728	62.01583	58.846295	25.90649
1613824	59.14048	59.985325	26.36046
1617920	59.351535	60.380305	25.87413
1622016	60.30856	60.908165	25.670255
1626112	59.32969	59.75367	26.03298
1630208	57.80415	60.059125	25.42785
1634304	62.369415	59.685785	25.568145
1638400	57.105635	59.4253	25.812235
1642496	60.404235	60.02808	25.590965
1646592	56.544935	59.617835	25.7679
1650688	56.23589	59.013975	26.298655
1654784	59.015945	58.422525	25.896385
1658880	62.917505	61.676835	25.848865
1662976	57.72597	59.685195	25.746375
1667072	56.21053	59.22176	25.48206
1671168	57.660805	59.81865	25.874615
1675264	55.429315	60.116	26.16025
1679360	57.76083	57.77195	25.732155
1683456	56.869645	58.4327	26.08344
1687552	60.049055	60.474685	25.50557
1691648	63.284565	57.123585	25.857785
1695744	57.14382	56.94439	25.388125
1699840	56.387275	60.62543	25.979815
1703936	62.05559	60.497095	25.812725
1708032	59.467855	59.67046	26.200435
1712128	63.84381	57.48337	25.866565
1716224	60.109305	61.688155	25.928615
1720320	56.71535	57.44305	26.15808
1724416	62.484625	59.921505	26.15135
1728512	58.073755	59.67506	26.10411
1732608	57.47303	58.197415	25.876145
1736704	60.057035	58.493655	25.78626
1740800	60.175415	59.660865	25.69787
1744896	59.467585	57.62165	26.023075
1748992	57.86097	59.7819	25.67943
1753088	62.086035	59.39811	26.1999
1757184	58.333475	59.726515	25.840395
1761280	57.60684	56.39108	25.809605
1765376	56.9562	59.088265	25.886405
1769472	57.66818	59.362	25.79352
1773568	58.775865	59.018965	25.732115
1777664	56.48912	59.665725	25.70649
1781760	57.28301	58.74213	25.32139
1785856	62.718085	57.704595	26.29284
1789952	59.19204	60.34349	25.985195
1794048	59.63927	59.03867	26.38877
1798144	57.989245	59.043095	25.87847
1802240	59.507765	58.77446	25.926775
1806336	63.927145	57.142595	25.914595
1810432	57.459435	58.137525	25.13953
1814528	64.520605	57.4418	26.24282
1818624	63.47821	58.990465	25.711055
1822720	59.025425	58.77826	26.010125
1826816	59.39534	59.3116	25.39162
1830912	56.086505	59.19936	26.11932
1835008	61.566725	58.24248	25.98687
1839104	59.8633	58.935735	26.248535
1843200	58.357845	55.933905	25.972765
1847296	56.11898	59.436205	26.169305
1851392	57.67964	58.67213	25.408595
1855488	57.226415	59.518215	26.39133
1859584	56.39051	58.985865	25.859555
1863680	58.919365	58.868285	25.850985
1867776	60.31203	59.57814	25.82551
1871872	61.36037	59.24343	25.95225
1875968	57.598575	56.781355	25.767535
1880064	56.672635	57.299875	25.76421
1884160	59.13649	58.886625	25.99124
1888256	56.554295	58.444935	25.482735
1892352	56.967665	58.14547	25.645855
1896448	60.159975	57.15181	25.540985
1900544	58.52416	56.79412	26.2971
1904640	59.19649	59.432665	26.3011
1908736	58.28795	58.087275	26.06198
1912832	56.608575	58.61778	25.946815
1916928	57.49094	58.033335	25.960845
1921024	63.24377	58.41229	25.73017
1925120	62.76396	56.340385	26.074955
1929216	60.27702	58.361025	25.615985
1933312	59.094375	58.51536	25.810555
1937408	60.36347	56.215275	26.301255
1941504	60.06363	55.43222	25.921305
1945600	61.885555	58.569195	25.758225
1949696	57.961335	57.328825	25.94414
1953792	60.05985	58.548205	25.888535
1957888	61.69776	56.489785	25.67742
1961984	57.326805	59.73983	26.061975
1966080	57.07203	56.218475	26.48817
1970176	59.31503	57.320685	25.893215
1974272	59.73831	55.83589	25.74715
1978368	59.71207	58.74473	25.90029
1982464	57.78713	58.409195	26.472295
1986560	61.316735	57.994625	26.13851
1990656	60.18424	58.036095	26.00577
1994752	56.49161	58.046965	25.896825
1998848	59.099725	56.27169	26.400475
2002944	62.33876	58.051845	26.0016
2007040	56.85337	57.51278	26.09093
2011136	58.95236	57.350615	25.667715
2015232	61.00459	56.704015	25.83166
2019328	57.20155	57.704015	25.68479
2023424	57.37566	57.95135	26.09403
2027520	58.33826	57.528315	26.55225
2031616	62.40755	56.28318	26.018645
2035712	56.12452	57.827625	25.942375
2039808	63.94571	57.71911	26.04316
2043904	58.89529	56.397675	26.00373
2048000	57.597075	56.58429	25.97159
2052096	58.423645	58.253405	26.307225
2056192	58.97432	57.060915	26.065285
2060288	58.096255	57.991965	25.93823
2064384	61.75441	57.44055	26.16075
2068480	63.27098	59.1308	26.15161
2072576	59.56548	59.705135	25.58011
2076672	62.764025	58.367675	26.060545
2080768	57.08631	56.617155	26.497295
2084864	62.44325	57.322695	26.29433
2088960	57.04229	57.9581	26.307285
2093056	57.787125	56.26713	26.03314
2097152	56.428045	57.38861	25.718905
2101248	58.675875	57.27421	26.369995
2105344	59.93057	57.6895	26.090305
2109440	60.00375	57.8644	26.27112
2113536	57.575985	56.73693	26.23019
2117632	57.48791	57.320335	26.262055
2121728	62.919165	58.332555	25.47397
2125824	57.88153	56.327635	26.27753
2129920	62.602165	57.452225	26.54757
2134016	58.24094	55.01889	26.566265
2138112	61.86663	56.979105	26.00095
2142208	58.78012	59.720335	26.967825
2146304	58.821485	56.04743	25.84459
2150400	58.870625	58.438095	26.365265
2154496	57.948775	57.89802	26.092565
2158592	58.89774	57.07011	26.10541
2162688	59.44195	56.622675	26.34389
2166784	59.37809	56.201885	26.65805
2170880	61.805275	55.542465	26.186345
2174976	59.667285	57.89542	25.93063
2179072	58.402285	57.807295	26.10929
2183168	61.14232	58.441445	25.75924
2187264	59.719935	57.96447	26.685615
2191360	59.03506	56.509395	26.602695
2195456	57.875125	58.221295	26.28813
2199552	58.79302	58.79559	26.088835
2203648	57.542865	58.330945	26.739385
2207744	61.85961	57.837255	26.04914
2211840	58.15442	58.268215	25.999685
2215936	61.169875	58.564495	26.282445
2220032	57.45607	57.87128	25.95868
2224128	59.4172	58.372275	25.59881
2228224	57.888705	57.601845	25.93636
2232320	60.515455	57.379145	26.02458
2236416	58.42424	57.67414	26.053425
2240512	58.215405	55.82659	26.737685
2244608	57.88535	57.424385	26.513005
2248704	61.995265	58.2315	26.15031
2252800	61.99828	56.284735	26.373085
2256896	57.65204	57.578865	26.183975
2260992	58.88942	55.40133	26.570725
2265088	58.334955	57.59002	25.78332
2269184	63.080815	57.45464	26.05001
2273280	58.20775	57.063595	26.27012
2277376	59.08488	57.143815	26.220895
2281472	57.9153	57.885295	25.52074
2285568	57.77781	54.343665	26.116345
2289664	58.840455	55.697485	26.15512
2293760	58.7464	57.80323	26.35637
2297856	61.29745	57.64501	26.079425
2301952	63.18423	57.80476	26.035395
2306048	56.693385	56.69088	26.46099
2310144	61.159835	56.402465	26.169375
2314240	58.525125	55.855585	26.193645
2318336	60.343695	56.369305	26.212095
2322432	57.744725	57.808995	25.96419
2326528	60.605685	56.86288	26.169625
2330624	58.324065	57.20675	25.757535
2334720	57.658045	57.462445	26.053425
2338816	58.06704	57.77024	25.719655
2342912	57.69441	56.279095	26.57435
2347008	56.098205	57.851235	26.41424
2351104	58.223165	56.911085	26.479335
2355200	57.762585	56.706115	26.064265
2359296	58.11364	56.75667	26.185595
2363392	59.446205	56.577245	26.4647
2367488	56.53512	57.87825	26.146625
2371584	56.470795	56.73466	26.326635
2375680	59.216735	58.235635	26.64063
2379776	56.81227	56.264495	26.11554
2383872	62.86209	57.79848	26.3986
2387968	58.22	57.61145	26.047895
2392064	58.51809	56.92643	26.11294
2396160	56.39926	57.275765	26.23322
2400256	57.91197	57.321075	26.08101
2404352	58.93794	57.118115	25.965785
2408448	60.748745	57.654985	25.804065
2412544	55.919815	57.169865	26.055205
2416640	61.037045	58.00362	25.575325
2420736	42.25529	53.716915	25.51418
2424832	58.20245	57.067775	26.212355
2428928	55.338735	55.83932	25.940105
2433024	59.774765	58.51861	26.06774
2437120	61.951015	56.93917	26.236445
2441216	55.41543	58.61478	26.40172
2445312	52.940165	57.991295	26.12899
2449408	56.30812	59.44431	25.787555
2453504	57.632665	57.533475	26.45313
2457600	57.144705	58.114435	26.06543
2461696	54.315195	57.530815	25.99969
2465792	57.260815	56.2257	26.13271
2469888	57.927905	59.155505	26.4061
2473984	60.445275	56.971035	26.07163
2478080	57.84505	56.04693	26.431375
2482176	59.42525	57.49147	26.567355
2486272	55.09387	55.70356	26.306715
2490368	57.62215	56.16345	25.967465
2494464	57.99994	57.55922	26.058285
2498560	57.728945	58.398405	26.31566
2502656	57.892915	59.176975	25.841025
2506752	58.18938	56.592605	25.73373
2510848	56.970355	56.464565	26.039805
2514944	57.61929	58.66273	26.107505
2519040	55.620815	58.26492	26.395585
2523136	57.90845	58.735585	26.20213
2527232	54.92008	58.224415	25.39537
2531328	58.38457	57.06785	26.762985
2535424	58.66062	59.26705	26.06752
2539520	57.93688	55.18961	26.2861
2543616	58.5298	59.20449	26.483485
2547712	59.190705	56.920625	26.20582
2551808	57.61526	58.48269	26.21537
2555904	57.5466	58.704505	25.72102
2560000	57.569195	59.431835	26.399335
2564096	55.694365	57.641865	26.39143
2568192	58.087125	56.442075	25.912145
2572288	56.95117	57.255005	26.33249
2576384	56.598385	61.28004	26.146735
2580480	57.14278	56.29259	26.070915
2584576	57.55235	57.238945	26.004605
2588672	57.229605	56.66326	26.305095
2592768	56.66529	57.19844	26.21422
2596864	57.73699	55.66959	25.690355
2600960	56.696265	58.325875	26.278085
2605056	56.731075	54.700545	26.10697
2609152	56.59845	55.54825	26.549415
2613248	56.574955	57.34966	26.72109
2617344	57.84533	57.98605	26.207025
2621440	58.14344	59.74991	26.73854
2625536	57.05752	55.40619	25.669705
2629632	59.07276	56.993795	26.25019
2633728	58.361295	54.981	26.529315
2637824	57.127595	58.641055	26.12184
2641920	56.88146	56.32632	26.21734
2646016	60.048125	56.864125	25.98535
2650112	58.047445	55.40331	26.57425
2654208	58.26557	56.937635	26.09214
2658304	58.86575	60.4296	26.07948
2662400	57.93337	56.74705	26.151445
2666496	59.65788	55.59207	19.39242
2670592	57.44669	56.668465	25.40847
2674688	60.32366	57.241235	25.474315
2678784	60.516225	55.53323	26.463245
2682880	57.309385	56.774405	26.422395
2686976	55.17659	55.49055	26.349155
2691072	57.76511	56.6874	26.767145
2695168	57.667955	59.16607	26.121945
2699264	57.219125	57.237455	26.609825
2703360	57.88604	54.85033	26.29759
2707456	56.1434	56.436685	25.540255
2711552	55.368	59.22193	26.600745
2715648	57.84337	55.22212	26.362575
2719744	56.45547	57.79988	26.563975
2723840	56.842495	55.80204	26.178175
2727936	58.646025	57.55354	26.44266
2732032	57.234285	57.564425	25.905935
2736128	57.914895	58.02332	26.21852
2740224	56.51833	58.657245	26.20231
2744320	58.192435	60.021735	26.263805
2748416	56.892695	58.33269	25.754225
2752512	57.841975	59.10822	26.26919
2756608	62.168235	54.80467	26.196985
2760704	56.83784	56.94063	26.09706
2764800	57.575435	57.85302	26.356505
2768896	60.495905	56.38343	26.03696
2772992	57.577845	58.465545	25.970815
2777088	57.333425	58.799235	26.07304
2781184	58.484065	55.77023	26.55569
2785280	59.291425	55.815955	26.015145
2789376	60.134605	54.39074	26.095905
2793472	58.31169	55.911935	26.37187
2797568	56.993035	57.04368	26.04479
2801664	57.088055	58.79881	25.928525
2805760	55.68324	54.993105	25.68546
2809856	57.152505	58.689445	26.064515
2813952	58.389565	59.34649	25.81222
2818048	57.338795	58.105735	26.21493
2822144	57.874165	55.89126	26.09022
2826240	57.06243	57.68031	26.387625
2830336	58.91362	59.09309	26.015695
2834432	57.49954	55.779495	25.97781
2838528	56.90552	57.34157	26.172605
2842624	56.21055	57.80019	26.121405
2846720	59.166115	60.38818	26.08868
2850816	58.73918	55.382985	26.12518
2854912	55.561675	58.017325	25.97774
2859008	57.76531	57.54154	26.08739
2863104	57.29657	56.81608	25.604045
2867200	56.825385	60.0536	26.52471
2871296	55.6058	57.72108	26.376145
2875392	58.04648	60.6565	26.10004
2879488	56.542855	57.872665	26.384745
2883584	58.06716	58.753045	25.9631
2887680	57.300825	56.314215	26.410575
2891776	55.973025	56.94999	26.003495
2895872	57.721915	58.418245	26.563465
2899968	55.51609	58.13769	26.245005
2904064	57.86804	57.50251	26.193945
2908160	56.02735	56.7806	26.19214
2912256	57.23027	54.30757	26.305845
2916352	57.83025	59.951125	26.484405
2920448	59.851255	57.049035	26.308285
2924544	57.523315	58.695285	25.819935
2928640	56.28705	57.57249	25.982785
2932736	58.950175	56.879105	25.977965
2936832	59.01317	57.42556	25.63782
2940928	59.493365	56.39781	26.189755
2945024	59.554815	57.623345	26.219195
2949120	57.54315	58.637015	25.76837
2953216	57.151925	54.84984	26.27904
2957312	57.21428	57.649135	26.068085
2961408	56.60952	55.815935	25.753095
2965504	59.31084	57.432955	26.196295
2969600	58.33219	54.140855	26.00868
2973696	56.698235	57.88973	25.56713
2977792	57.060125	57.59258	26.13286
2981888	59.70371	60.10014	26.78222
2985984	59.60194	59.331495	26.45788
2990080	56.816525	56.406675	26.09694
2994176	56.376315	60.163175	26.253095
2998272	56.05506	60.33005	26.081095
3002368	56.468895	57.090045	26.254465
3006464	60.19119	55.3925	25.943835
3010560	59.1651	59.5624	26.01937
3014656	57.019015	56.27079	26.553095
3018752	56.870815	58.801	26.40503
3022848	57.41757	55.3517	26.538315
3026944	58.77783	58.64742	26.02958
3031040	56.316225	59.71414	26.206325
3035136	59.90263	59.732865	26.35427
3039232	59.441995	57.30764	25.900015
3043328	57.274525	57.024225	25.53026
3047424	56.434235	58.818955	26.11639
3051520	57.35954	59.10718	26.339885
3055616	56.27408	59.578465	26.526275
3059712	56.60428	58.0604	26.204305
3063808	55.648075	57.478715	26.261435
3067904	58.094105	57.72364	26.13255
3072000	56.564295	56.35122	26.00297
3076096	57.351595	59.177485	26.031595
3080192	56.06619	58.691445	26.42804
3084288	57.2974	56.460595	26.427465
3088384	57.90865	59.588565	25.756885
3092480	59.634885	56.503315	26.22328
3096576	59.04067	57.110425	26.12291
3100672	60.31146	58.0911	25.882875
3104768	59.551025	58.024865	26.32449
3108864	55.67728	57.251345	25.831795
3112960	57.470645	58.3757	25.609705
3117056	57.749575	57.655395	26.182435
3121152	56.61446	57.884605	26.40949
3125248	59.55958	55.865435	26.482295
3129344	56.82476	55.69073	26.80146
3133440	59.48869	56.33184	25.74726
3137536	53.468945	58.954565	26.28501
3141632	59.937775	55.993165	25.97255
3145728	58.168325	57.47391	26.49834
3149824	58.20294	58.82242	25.92597
3153920	59.174695	57.51869	25.808585
3158016	57.63062	55.914205	26.4003
3162112	56.799195	57.20586	26.490285
3166208	55.80862	59.532735	26.57044
3170304	58.769705	56.76993	26.611275
3174400	56.60958	56.824435	25.695125
3178496	59.79706	58.68783	26.131645
3182592	53.854995	58.364515	25.9713
3186688	57.404375	56.81653	26.254545
3190784	56.802725	57.69267	26.15119
3194880	57.30522	58.46714	23.01645
3198976	56.53641	55.169235	25.69554
3203072	58.410665	56.64397	26.136805
3207168	56.57466	58.13583	25.65754
3211264	57.90996	57.19866	26.341145
3215360	60.22018	58.520945	26.47444
3219456	59.359955	58.556285	26.492325
3223552	59.50737	56.471805	26.751245
3227648	60.305385	58.55697	26.25278
3231744	55.306255	55.86532	26.058455
3235840	56.53154	58.47074	26.831065
3239936	56.009895	55.865715	26.008085
3244032	57.17493	57.82658	26.449035
3248128	58.04478	58.142245	25.983675
3252224	59.00379	58.313755	26.061095
3256320	56.86746	58.558315	26.65359
3260416	57.081685	58.441425	26.06859
3264512	58.446585	56.69318	26.26554
3268608	59.18522	53.562475	26.03825
3272704	57.153755	56.77683	25.84392
3276800	57.593905	57.621015	26.15534
3280896	58.214215	57.92288	26.170755
3284992	59.54586	58.1317	26.15521
3289088	60.189875	57.71232	25.90194
3293184	55.38431	58.46552	25.72651
3297280	53.88713	57.4117	26.78326
3301376	56.142495	56.42982	26.494125
3305472	55.80252	57.669165	26.78965
3309568	58.90001	57.86543	26.5817
3313664	59.453545	57.2475	26.116725
3317760	55.20111	54.64209	26.0324
3321856	58.400015	58.443365	26.556465
3325952	57.41583	57.99427	25.65745
3330048	58.9779	56.83718	26.28859
3334144	55.05832	56.245	26.21683
3338240	55.27532	57.81247	26.33418
3342336	59.959785	58.418965	26.043285
3346432	55.833855	55.70907	26.115935
3350528	56.919805	57.10204	26.50946
3354624	56.738025	57.66472	25.761585
3358720	55.15017	57.26559	25.951915
3362816	59.18198	57.163375	26.508305
3366912	56.37153	56.486075	25.80181
3371008	59.161305	55.83081	25.98338
3375104	58.11249	58.56902	26.11759
3379200	58.86974	55.674325	26.65592
3383296	57.934705	55.64263	25.80873
3387392	56.44333	55.356405	26.60045
3391488	57.967535	53.881335	26.650325
3395584	57.530445	57.19656	26.36168
3399680	57.071665	55.77708	26.495765
3403776	56.747135	57.62111	25.91434
3407872	58.00584	56.506865	26.005625
3411968	59.140665	56.40382	25.868575
3416064	58.46063	57.326615	26.52831
3420160	55.540355	56.140545	25.672095
3424256	58.277895	56.100265	26.586985
3428352	58.685935	56.403965	26.32077
3432448	55.96498	58.068655	26.176105
3436544	58.58706	56.012265	25.66266
3440640	56.218625	56.52524	25.35257
3444736	55.685645	55.416075	25.808975
3448832	59.010755	55.502955	25.828525
3452928	59.250385	53.339705	25.39405
3457024	56.336145	55.97763	25.50405
3461120	58.83325	55.201465	26.33286
3465216	59.49308	56.09738	25.38921
3469312	53.29474	57.93001	25.819445
3473408	55.592765	56.46083	26.2525
3477504	55.325765	56.32692	26.602825
3481600	57.133885	55.17832	26.758485
3485696	56.925075	54.897975	25.812545
3489792	59.13738	55.94173	25.606855
3493888	58.45573	55.59725	25.853795
3497984	58.671915	55.62402	25.94869
3502080	59.16724	56.273355	26.027355
3506176	56.74227	56.29969	25.85545
3510272	56.06885	55.96366	26.2765
3514368	57.69525	57.710265	25.814985
3518464	56.90484	55.96997	26.431245
3522560	58.132835	55.81745	26.371075
3526656	57.7149	54.77614	25.895075
3530752	56.395195	55.68968	26.28502
3534848	56.686075	55.25561	26.65173
3538944	59.5113	56.394545	25.969215
3543040	58.91326	57.318465	26.231285
3547136	59.058085	54.910735	26.63241
3551232	57.32046	54.806545	26.7631
3555328	59.59206	53.93938	25.994665
3559424	58.124155	54.9503	26.57673
3563520	57.93406	55.12967	26.693675
3567616	57.519465	56.8859	26.61282
3571712	55.561735	56.011125	26.495825
3575808	55.46778	55.976695	26.311145
3579904	59.98269	56.431645	25.55697
3584000	57.89783	56.487185	25.66802
3588096	58.587565	56.491715	26.170395
3592192	57.4494	54.305075	26.561685
3596288	60.30453	55.58944	26.257535
3600384	56.09931	55.382675	26.085945
3604480	58.70923	55.44084	26.33502
3608576	59.215495	56.736885	26.121005
3612672	58.70314	56.83745	25.93161
3616768	55.430475	55.77816	26.688045
3620864	56.914405	58.12603	25.68337
3624960	59.926345	55.50186	25.99787
3629056	56.119415	55.519945	26.752145
3633152	60.33101	55.80064	26.141385
3637248	56.135255	58.477405	26.045925
3641344	59.91216	55.53054	26.771435
3645440	59.32764	56.682945	26.116265
3649536	55.9996	56.724625	26.05106
3653632	57.029325	54.45323	25.66114
3657728	58.41491	55.355855	26.56916
3661824	56.04153	56.774835	26.448365
3665920	59.580405	58.36322	25.861925
3670016	61.333305	55.57975	25.790695
3674112	59.551735	55.21059	25.638995
3678208	57.660325	56.70677	26.80261
3682304	56.534775	56.35872	26.039455
3686400	59.30027	55.459365	26.037545
3690496	58.80104	55.47824	26.759035
3694592	60.351125	56.59438	26.84645
3698688	56.1415	55.48193	26.347265
3702784	58.58855	55.949195	25.95853
3706880	60.857925	55.60889	26.094705
3710976	55.545745	55.811405	26.788925
3715072	60.95059	56.33413	26.38019
3719168	56.28892	56.448185	23.253525
3723264	60.17708	58.25653	23.45371
3727360	59.152855	55.72925	25.345625
3731456	59.96548	55.92534	26.026895
3735552	56.67773	57.67314	26.647855
3739648	56.05415	56.048905	26.5911
3743744	58.026665	54.572875	26.58678
3747840	60.503385	54.349135	25.73714
3751936	58.731745	56.72405	26.22917
3756032	58.533155	56.07449	26.35948
3760128	57.964715	53.70662	26.805775
3764224	55.941905	57.69856	25.758725
3768320	59.781625	55.7618	26.399425
3772416	57.287055	56.50721	26.02731
3776512	58.35301	55.96172	26.05038
3780608	56.046295	55.449655	25.836825
3784704	59.610615	54.346175	26.160805
3788800	55.79789	55.88805	26.59901
3792896	57.18509	57.610785	25.82061
3796992	58.14536	57.531605	26.20551
3801088	59.121275	57.94353	26.16088
3805184	58.71148	55.774385	26.271655
3809280	60.23269	56.6258	26.13555
3813376	57.7419	55.355995	25.717735
3817472	58.27138	56.264955	25.918845
3821568	57.32948	55.96299	25.8543
3825664	56.41667	54.67343	26.681655
3829760	60.19207	56.000815	26.25202
3833856	56.425965	56.13419	25.616935
3837952	59.419045	56.345765	26.25075
3842048	56.636105	56.14754	26.6853
3846144	60.814545	56.0832	26.816325
3850240	57.768935	56.097245	26.117845
3854336	57.42299	56.568005	26.292715
3858432	61.961745	56.2733	26.58083
3862528	58.86602	55.912585	26.711795
3866624	60.665895	55.347405	26.040835
3870720	59.28047	57.087425	26.68125
3874816	59.8433	55.999375	26.15084
3878912	54.774785	55.87235	26.765395
3883008	58.80748	57.469885	25.28436
3887104	59.373665	56.83641	26.36914
3891200	58.31755	55.8357	26.631285
3895296	57.5266	56.32018	25.40081
3899392	57.324425	56.762095	26.19774
3903488	59.587815	58.20393	26.064795
3907584	59.85473	56.156445	25.917925
3911680	56.72381	54.95303	25.55794
3915776	59.11769	56.52485	26.36364
3919872	58.635925	56.116335	26.742475
3923968	57.07359	56.30495	25.34251
3928064	58.03388	56.16346	25.551535
3932160	58.225965	57.75569	26.33953
3936256	57.223625	56.137445	25.896995
3940352	56.74723	55.25541	26.03349
3944448	58.403355	58.68025	26.247225
3948544	60.075595	57.899615	26.41747
3952640	57.45678	56.495175	25.719
3956736	60.034155	55.766545	26.341825
3960832	58.421155	57.409585	26.037685
3964928	58.69551	57.02274	26.6355
3969024	58.52134	55.245265	26.67136
3973120	57.290575	55.85282	25.50235
3977216	56.729505	56.52875	25.459365
3981312	56.67145	58.352265	25.899495
3985408	61.536925	56.12147	25.98367
3989504	58.37271	56.523545	21.709735
3993600	57.920965	56.42035	26.870245
3997696	56.36745	56.173525	26.771455
4001792	58.00932	54.903645	26.90378
4005888	56.05393	56.694875	26.08341
4009984	55.620635	56.55946	25.70195
4014080	57.404395	58.155025	26.582305
4018176	59.093825	57.516915	26.74804
4022272	59.279365	54.65944	26.325615
4026368	55.710355	55.69789	26.11676
4030464	54.02397	58.601905	26.1632
4034560	56.87768	55.360795	26.461515
4038656	59.18965	56.05783	25.323485
4042752	56.696905	56.35275	26.658635
4046848	58.712015	58.680595	26.419285
4050944	56.992585	57.25735	25.929145
4055040	53.383295	56.012145	26.05137
4059136	59.343155	55.686045	26.439765
4063232	56.422365	55.923165	25.85497
4067328	54.867165	55.632615	26.5399
4071424	55.72652	58.004985	26.11349
4075520	59.437175	57.5831	26.640915
4079616	60.25586	56.834075	26.34816
4083712	58.922155	55.08313	26.80097
4087808	54.80549	56.31832	26.5228
4091904	59.27176	56.351315	25.78271
4096000	54.817955	56.1328	26.56292
4100096	56.48276	55.94372	26.621855
4104192	55.885515	56.65984	26.6297
4108288	59.31518	56.381355	25.85233
4112384	56.252975	57.13287	26.62122
4116480	60.21684	56.617805	26.43065
4120576	56.745475	58.53779	26.669255
4124672	56.90436	56.591955	26.559645
4128768	54.94226	56.905385	26.744235
4132864	55.312605	58.581415	26.672235
4136960	56.3786	56.69354	26.41213
4141056	59.977105	56.93073	26.78972
4145152	59.23601	56.72677	26.259975
4149248	55.570125	59.438815	25.56128
4153344	55.683285	54.65055	26.185975
4157440	56.17251	55.63978	26.16221
4161536	56.548585	56.31038	26.107465
4165632	56.32201	56.32448	26.11292
4169728	57.465585	56.1417	21.89714
4173824	56.382445	58.472605	25.980595
4177920	55.660305	56.33622	25.90287
4182016	58.598695	55.95637	26.47938
4186112	57.92994	55.253925	26.498875
4190208	60.53209	57.16489	26.032335
4194304	55.7428	56.12261	25.920995
			


==> sifive-redis-cdf.txt <==
x	CAPSET	CAPGET	TCPSET	TCPGET
0.001	153	125	316	282
0.002	154	125	319	282
0.003	154	128	325	292
0.004	154	132	327	293
0.005	154	132	332	303
0.006	154	132	333	306
0.007	155	132	333	308
0.008	155	134	335	309
0.009	156	134	336	309
0.01	156	135	336	310
0.011	156	136	336	311
0.012	156	136	336	311
0.013	157	136	339	315
0.014	157	136	340	317
0.015	159	136	342	317
0.016	160	136	342	318
0.017	160	136	342	319
0.018	160	136	343	320
0.019	160	136	344	321
0.02	160	136	344	321
0.021	160	136	345	322
0.022	160	137	347	323
0.023	160	137	347	323
0.024	160	137	347	324
0.025	160	137	347	324
0.026	160	137	348	325
0.027	160	137	349	325
0.028	160	137	349	326
0.029	160	137	349	326
0.03	160	137	349	326
0.031	160	137	349	327
0.032	160	137	349	327
0.033	160	137	352	328
0.034	160	137	353	328
0.035	160	137	353	328
0.036	160	137	354	329
0.037	161	137	354	329
0.038	161	137	355	330
0.039	161	137	355	331
0.04	161	137	356	331
0.041	161	137	356	332
0.042	161	137	356	332
0.043	161	137	357	332
0.044	161	137	357	332
0.045	161	137	357	332
0.046	161	137	358	333
0.047	161	137	358	333
0.048	161	137	358	333
0.049	161	137	358	333
0.05	161	137	358	333
0.051	161	137	358	333
0.052	161	137	359	333
0.053	161	137	359	333
0.054	161	137	359	334
0.055	161	137	360	334
0.056	161	137	360	334
0.057	161	137	361	335
0.058	161	137	361	335
0.059	161	137	361	335
0.06	161	137	361	336
0.061	161	137	361	336
0.062	161	137	361	336
0.063	161	137	361	336
0.064	161	137	361	336
0.065	161	137	361	336
0.066	161	137	362	336
0.067	161	138	362	336
0.068	161	138	362	336
0.069	161	138	362	337
0.07	161	138	362	337
0.071	161	138	362	337
0.072	161	138	363	337
0.073	161	138	363	337
0.074	161	138	363	337
0.075	161	138	363	337
0.076	161	138	363	337
0.077	161	138	363	337
0.078	161	138	364	337
0.079	161	138	364	337
0.08	161	138	365	337
0.081	161	138	365	338
0.082	161	138	365	338
0.083	161	138	366	338
0.084	161	138	366	338
0.085	161	138	366	338
0.086	161	138	366	338
0.087	161	138	367	338
0.088	161	138	367	338
0.089	161	138	367	338
0.09	161	138	367	338
0.091	161	138	368	338
0.092	161	138	368	339
0.093	161	138	370	339
0.094	161	138	370	340
0.095	161	138	370	340
0.096	161	138	370	340
0.097	161	138	371	340
0.098	161	138	371	340
0.099	161	138	371	340
0.1	161	138	371	342
0.101	161	138	372	342
0.102	161	138	372	342
0.103	161	138	372	342
0.104	161	138	372	342
0.105	161	138	372	343
0.106	161	138	372	343
0.107	161	138	373	343
0.108	161	138	373	343
0.109	161	138	373	343
0.11	161	138	373	343
0.111	161	138	373	343
0.112	161	138	374	343
0.113	161	138	374	343
0.114	161	138	374	344
0.115	161	138	375	344
0.116	161	138	375	344
0.117	161	138	375	344
0.118	161	138	375	344
0.119	161	138	376	344
0.12	162	138	376	344
0.121	162	138	376	344
0.122	162	138	377	345
0.123	162	138	377	345
0.124	162	138	378	345
0.125	162	138	378	345
0.126	162	138	378	345
0.127	162	138	379	346
0.128	162	138	379	346
0.129	162	138	379	346
0.13	162	138	379	346
0.131	162	138	379	347
0.132	162	138	379	348
0.133	162	138	379	348
0.134	162	138	379	348
0.135	162	138	380	348
0.136	162	138	380	349
0.137	162	138	380	349
0.138	162	138	380	349
0.139	162	138	380	349
0.14	162	138	381	349
0.141	162	138	381	349
0.142	162	138	381	349
0.143	162	138	381	350
0.144	162	138	381	350
0.145	162	138	381	350
0.146	162	138	381	351
0.147	162	138	381	351
0.148	162	138	382	351
0.149	162	138	382	351
0.15	162	138	382	351
0.151	162	138	383	351
0.152	162	138	383	351
0.153	162	138	383	352
0.154	162	138	383	352
0.155	162	138	383	352
0.156	162	138	383	352
0.157	162	138	383	352
0.158	162	138	384	352
0.159	162	138	384	352
0.16	162	139	384	353
0.161	162	139	385	353
0.162	162	139	385	353
0.163	162	139	385	353
0.164	162	139	385	353
0.165	162	139	385	353
0.166	162	139	386	354
0.167	162	139	386	354
0.168	162	139	386	354
0.169	162	139	386	354
0.17	162	139	386	355
0.171	162	139	387	355
0.172	162	139	387	355
0.173	162	139	388	355
0.174	162	139	388	355
0.175	162	139	388	355
0.176	162	139	388	355
0.177	162	139	388	356
0.178	162	139	389	356
0.179	162	139	389	356
0.18	162	139	389	356
0.181	162	139	389	356
0.182	162	139	389	356
0.183	162	139	390	356
0.184	162	139	390	357
0.185	162	139	391	357
0.186	162	139	391	357
0.187	162	139	392	357
0.188	162	139	392	357
0.189	162	139	392	358
0.19	162	139	392	358
0.191	162	139	392	358
0.192	162	139	392	358
0.193	162	139	392	358
0.194	162	139	392	358
0.195	162	139	392	358
0.196	162	139	393	358
0.197	162	139	393	359
0.198	162	139	393	359
0.199	162	139	394	359
0.2	162	139	394	359
0.201	162	139	394	359
0.202	162	139	394	359
0.203	162	139	395	359
0.204	162	139	394	360
0.205	162	139	395	360
0.206	162	139	395	360
0.207	162	139	395	360
0.208	162	139	396	361
0.209	162	139	396	361
0.21	162	139	396	361
0.211	162	139	396	361
0.212	162	139	396	361
0.213	162	139	396	361
0.214	162	139	397	361
0.215	162	139	397	361
0.216	162	139	397	362
0.217	162	139	398	362
0.218	162	139	398	362
0.219	162	139	398	362
0.22	162	139	399	362
0.221	162	139	399	362
0.222	162	139	399	362
0.223	162	139	399	363
0.224	162	139	400	363
0.225	162	139	400	364
0.226	162	139	400	364
0.227	162	139	400	364
0.228	162	139	400	364
0.229	162	139	400	365
0.23	162	139	401	365
0.231	162	139	401	365
0.232	162	139	401	365
0.233	162	139	401	365
0.234	162	139	401	365
0.235	162	139	402	366
0.236	162	139	402	366
0.237	162	139	403	366
0.238	162	139	403	366
0.239	162	139	403	366
0.24	162	139	403	366
0.241	162	139	403	366
0.242	162	139	403	366
0.243	162	139	403	366
0.244	162	139	403	367
0.245	162	139	404	367
0.246	162	139	404	367
0.247	162	139	404	367
0.248	162	139	404	367
0.249	162	139	404	367
0.25	162	139	404	367
0.251	162	139	404	367
0.252	162	139	404	367
0.253	162	139	405	368
0.254	162	139	405	368
0.255	162	139	405	368
0.256	162	139	405	369
0.257	162	139	405	369
0.258	162	139	405	369
0.259	162	139	406	369
0.26	162	139	406	369
0.261	162	139	406	369
0.262	162	139	406	369
0.263	162	139	406	369
0.264	162	139	406	369
0.265	162	139	407	370
0.266	162	139	407	370
0.267	162	139	407	370
0.268	162	139	407	370
0.269	162	139	408	370
0.27	162	139	409	371
0.271	162	139	409	371
0.272	162	139	409	371
0.273	162	139	409	371
0.274	162	139	410	371
0.275	162	139	410	372
0.276	162	139	410	372
0.277	162	139	410	372
0.278	162	139	410	372
0.279	162	139	410	373
0.28	162	139	411	373
0.281	162	139	411	373
0.282	162	139	412	373
0.283	162	139	413	373
0.284	162	140	413	373
0.285	162	140	413	373
0.286	162	140	413	374
0.287	162	140	414	374
0.288	162	140	414	374
0.289	162	140	414	375
0.29	162	140	414	375
0.291	162	140	414	375
0.292	162	140	414	375
0.293	162	140	414	376
0.294	162	140	414	376
0.295	162	140	414	376
0.296	162	140	414	376
0.297	162	140	414	376
0.298	162	140	415	376
0.299	162	140	415	377
0.3	162	140	415	377
0.301	162	140	415	377
0.302	162	140	416	377
0.303	162	140	416	378
0.304	162	140	416	378
0.305	162	140	416	378
0.306	162	140	416	378
0.307	162	140	417	379
0.308	162	140	417	379
0.309	162	140	417	379
0.31	162	140	417	379
0.311	162	140	418	379
0.312	162	140	418	379
0.313	163	140	418	379
0.314	163	140	418	380
0.315	163	140	419	380
0.316	163	140	419	380
0.317	163	140	419	381
0.318	163	140	419	381
0.319	163	140	419	381
0.32	163	140	420	381
0.321	163	140	420	381
0.322	163	140	421	381
0.323	163	140	421	382
0.324	163	140	422	382
0.325	163	140	422	382
0.326	163	140	422	382
0.327	163	140	422	382
0.328	163	140	422	383
0.329	163	140	422	383
0.33	163	140	423	383
0.331	163	140	423	384
0.332	163	140	423	384
0.333	163	140	423	384
0.334	163	140	423	385
0.335	163	140	423	385
0.336	163	140	424	385
0.337	163	140	424	385
0.338	163	140	424	385
0.339	163	140	424	386
0.34	163	140	424	386
0.341	163	140	424	386
0.342	163	140	424	387
0.343	163	140	425	387
0.344	163	140	425	387
0.345	163	140	425	387
0.346	163	140	426	387
0.347	163	140	426	387
0.348	163	140	426	387
0.349	163	140	426	387
0.35	163	140	427	387
0.351	163	140	427	388
0.352	163	140	427	388
0.353	163	140	427	388
0.354	163	140	427	389
0.355	163	140	428	389
0.356	163	140	428	389
0.357	163	140	428	389
0.358	163	140	428	389
0.359	163	140	428	389
0.36	163	140	428	390
0.361	163	140	429	390
0.362	163	140	429	390
0.363	163	140	429	390
0.364	163	140	429	390
0.365	163	140	429	390
0.366	163	140	429	390
0.367	163	140	430	390
0.368	163	140	430	391
0.369	163	140	431	391
0.37	163	140	431	392
0.371	163	140	431	392
0.372	163	140	432	392
0.373	163	140	432	393
0.374	163	140	432	393
0.375	163	140	432	393
0.376	163	140	432	394
0.377	163	140	432	394
0.378	163	140	433	394
0.379	163	140	433	394
0.38	163	140	433	395
0.381	163	140	433	395
0.382	163	140	433	395
0.383	163	140	434	395
0.384	163	140	434	395
0.385	163	140	434	395
0.386	163	140	435	396
0.387	163	140	435	396
0.388	163	140	435	396
0.389	163	140	436	396
0.39	163	140	436	396
0.391	163	140	436	396
0.392	163	140	437	396
0.393	163	140	437	397
0.394	163	140	437	397
0.395	163	140	438	397
0.396	163	140	438	398
0.397	163	140	438	398
0.398	163	140	439	398
0.399	163	140	439	399
0.4	163	140	439	399
0.401	163	140	440	399
0.402	163	140	440	399
0.403	163	141	441	399
0.404	163	141	441	400
0.405	163	141	442	400
0.406	163	141	442	401
0.407	163	141	443	401
0.408	163	141	443	401
0.409	163	141	444	402
0.41	163	141	444	402
0.411	163	141	444	402
0.412	163	141	444	402
0.413	163	141	444	402
0.414	163	141	445	402
0.415	163	141	445	402
0.416	163	141	446	402
0.417	163	141	446	403
0.418	163	141	447	403
0.419	163	141	447	403
0.42	163	141	447	403
0.421	163	141	448	403
0.422	163	141	448	403
0.423	163	141	448	404
0.424	163	141	448	404
0.425	163	141	448	404
0.426	163	141	448	404
0.427	163	141	449	405
0.428	163	141	449	405
0.429	163	141	449	406
0.43	163	141	449	406
0.431	163	141	450	406
0.432	163	141	450	407
0.433	163	141	450	407
0.434	163	141	451	407
0.435	163	141	451	408
0.436	163	141	451	408
0.437	163	141	452	408
0.438	163	141	452	408
0.439	163	141	452	409
0.44	163	141	452	409
0.441	163	141	452	409
0.442	163	141	452	410
0.443	163	141	453	410
0.444	163	141	453	410
0.445	163	141	453	411
0.446	163	141	453	412
0.447	163	141	453	412
0.448	163	141	453	412
0.449	163	141	453	412
0.45	163	141	453	413
0.451	163	141	454	413
0.452	163	141	454	413
0.453	163	141	454	413
0.454	163	141	454	413
0.455	163	141	454	413
0.456	163	141	455	414
0.457	163	141	455	414
0.458	163	141	455	414
0.459	163	141	455	414
0.46	163	141	456	414
0.461	163	141	456	414
0.462	163	141	456	414
0.463	163	141	456	415
0.464	163	142	456	415
0.465	163	142	457	415
0.466	163	142	457	415
0.467	163	142	457	415
0.468	163	142	458	416
0.469	163	142	458	416
0.47	163	142	458	416
0.471	163	142	458	416
0.472	163	142	458	416
0.473	163	142	458	416
0.474	163	142	458	417
0.475	163	142	458	417
0.476	163	142	459	417
0.477	163	142	459	418
0.478	163	142	459	418
0.479	163	142	459	418
0.48	163	142	459	419
0.481	163	142	459	419
0.482	163	142	459	419
0.483	163	142	460	419
0.484	163	142	460	419
0.485	163	142	460	419
0.486	163	142	460	420
0.487	163	142	460	420
0.488	163	142	461	420
0.489	163	143	461	421
0.49	163	143	461	421
0.491	163	143	461	421
0.492	163	143	462	421
0.493	163	143	462	421
0.494	163	143	463	422
0.495	163	143	463	422
0.496	163	143	464	423
0.497	163	143	464	423
0.498	163	146	464	423
0.499	163	148	465	423
0.5	163	158	466	423
0.501	163	167	466	424
0.502	163	167	466	424
0.503	163	167	467	424
0.504	163	167	467	424
0.505	163	167	467	425
0.506	163	167	467	425
0.507	163	167	468	425
0.508	163	167	468	425
0.509	163	167	468	426
0.51	163	167	469	426
0.511	163	167	469	426
0.512	163	167	469	426
0.513	163	167	470	426
0.514	163	167	470	427
0.515	163	167	470	428
0.516	163	167	470	428
0.517	163	167	471	428
0.518	163	167	472	428
0.519	163	167	472	429
0.52	163	167	472	429
0.521	163	167	472	429
0.522	163	167	473	429
0.523	163	167	473	430
0.524	163	167	474	430
0.525	163	167	474	430
0.526	163	167	475	431
0.527	163	167	475	431
0.528	163	167	475	431
0.529	163	167	475	431
0.53	163	167	475	432
0.531	163	167	476	432
0.532	163	167	477	432
0.533	163	167	477	433
0.534	163	167	477	433
0.535	163	167	477	433
0.536	163	167	478	433
0.537	163	167	478	434
0.538	163	167	478	434
0.539	163	167	478	434
0.54	163	167	478	434
0.541	163	167	479	435
0.542	163	167	479	435
0.543	163	167	479	435
0.544	163	167	479	436
0.545	163	167	480	436
0.546	163	167	480	436
0.547	163	167	481	436
0.548	163	167	482	436
0.549	163	167	482	436
0.55	163	167	482	436
0.551	163	167	482	437
0.552	163	167	483	437
0.553	164	167	484	437
0.554	164	167	484	437
0.555	164	167	485	437
0.556	164	167	485	438
0.557	164	167	485	438
0.558	164	167	486	439
0.559	164	167	486	439
0.56	164	167	486	439
0.561	164	167	486	439
0.562	164	167	486	439
0.563	164	167	486	440
0.564	164	167	486	440
0.565	164	167	487	440
0.566	164	167	487	440
0.567	164	167	488	440
0.568	164	167	488	440
0.569	164	167	489	440
0.57	164	167	489	440
0.571	164	167	491	440
0.572	164	167	491	440
0.573	164	167	492	441
0.574	164	167	492	442
0.575	164	167	492	442
0.576	164	167	493	442
0.577	164	167	493	443
0.578	164	167	493	443
0.579	164	167	493	444
0.58	164	167	494	444
0.581	164	167	494	444
0.582	164	167	494	444
0.583	164	167	495	444
0.584	164	167	495	445
0.585	164	167	496	445
0.586	164	167	496	445
0.587	164	167	496	446
0.588	164	167	496	446
0.589	164	167	496	446
0.59	164	167	496	446
0.591	164	167	497	446
0.592	164	167	497	447
0.593	164	167	497	447
0.594	164	167	497	448
0.595	164	167	498	448
0.596	164	167	498	448
0.597	164	167	498	448
0.598	164	167	498	448
0.599	164	167	498	448
0.6	164	167	498	449
0.601	164	167	499	450
0.602	164	167	499	450
0.603	164	167	499	450
0.604	164	167	499	451
0.605	164	167	499	451
0.606	164	167	500	451
0.607	164	167	501	451
0.608	164	167	501	451
0.609	164	167	502	452
0.61	164	167	502	452
0.611	164	167	502	453
0.612	164	167	504	456
0.613	164	167	504	456
0.614	164	167	505	456
0.615	164	167	505	456
0.616	164	167	505	456
0.617	164	167	506	457
0.618	164	167	506	457
0.619	164	167	507	457
0.62	164	167	507	457
0.621	164	167	508	458
0.622	164	167	508	458
0.623	164	167	508	458
0.624	164	167	508	459
0.625	164	167	508	459
0.626	164	167	508	460
0.627	164	167	509	461
0.628	164	167	509	461
0.629	164	167	509	461
0.63	164	167	510	461
0.631	164	167	510	462
0.632	164	167	510	462
0.633	164	167	510	462
0.634	164	167	511	462
0.635	164	167	511	463
0.636	164	167	511	463
0.637	164	167	511	463
0.638	164	167	512	463
0.639	164	167	512	463
0.64	164	167	512	463
0.641	164	167	512	463
0.642	164	167	512	464
0.643	164	167	513	464
0.644	164	167	513	464
0.645	164	167	514	464
0.646	164	167	514	466
0.647	164	167	514	467
0.648	164	167	515	467
0.649	164	167	515	468
0.65	164	167	515	468
0.651	164	167	516	468
0.652	164	167	516	468
0.653	164	167	516	468
0.654	164	167	516	468
0.655	164	167	516	468
0.656	164	167	516	469
0.657	164	167	517	469
0.658	164	167	517	469
0.659	164	167	517	470
0.66	164	167	518	470
0.661	164	167	519	470
0.662	164	167	519	470
0.663	164	167	519	470
0.664	164	167	519	470
0.665	164	167	519	471
0.666	164	167	520	471
0.667	164	167	520	471
0.668	164	167	520	472
0.669	164	167	521	472
0.67	164	167	521	473
0.671	164	167	522	473
0.672	164	167	522	473
0.673	164	167	523	473
0.674	164	167	523	473
0.675	165	167	523	473
0.676	165	167	523	474
0.677	165	167	525	474
0.678	165	167	526	474
0.679	165	167	526	474
0.68	165	167	527	474
0.681	165	167	527	474
0.682	165	167	527	475
0.683	165	167	528	475
0.684	165	167	531	476
0.685	165	167	531	476
0.686	165	167	532	476
0.687	165	167	532	476
0.688	165	167	532	477
0.689	165	167	533	477
0.69	165	167	533	477
0.691	165	167	534	478
0.692	165	167	534	478
0.693	165	167	534	478
0.694	165	167	534	478
0.695	165	167	534	478
0.696	165	167	535	478
0.697	165	167	535	479
0.698	165	167	535	479
0.699	165	167	536	479
0.7	165	167	537	480
0.701	165	167	537	480
0.702	165	167	537	481
0.703	165	167	538	481
0.704	165	167	538	481
0.705	165	167	538	482
0.706	165	167	539	482
0.707	165	167	539	482
0.708	165	167	540	483
0.709	165	167	540	483
0.71	165	167	540	483
0.711	165	167	540	484
0.712	165	167	540	485
0.713	165	167	541	485
0.714	165	167	541	485
0.715	165	167	542	486
0.716	165	167	543	487
0.717	165	167	544	488
0.718	165	167	544	488
0.719	165	167	544	488
0.72	165	167	545	488
0.721	165	167	545	489
0.722	165	167	546	489
0.723	165	167	546	489
0.724	165	167	548	490
0.725	165	167	548	490
0.726	165	167	548	490
0.727	165	167	549	491
0.728	165	167	549	491
0.729	165	167	549	492
0.73	165	167	549	492
0.731	165	167	550	492
0.732	165	167	551	493
0.733	165	167	551	493
0.734	165	167	551	493
0.735	165	167	551	495
0.736	165	167	552	495
0.737	165	167	553	495
0.738	165	167	553	495
0.739	165	167	554	496
0.74	165	167	554	496
0.741	165	167	554	496
0.742	165	167	554	496
0.743	165	167	555	497
0.744	165	167	556	498
0.745	165	167	556	499
0.746	165	167	556	499
0.747	165	167	557	499
0.748	165	167	557	500
0.749	165	167	557	500
0.75	165	167	557	500
0.751	165	167	558	501
0.752	165	167	558	501
0.753	165	167	559	502
0.754	166	167	561	502
0.755	166	167	564	504
0.756	166	167	564	505
0.757	166	167	564	505
0.758	166	167	565	505
0.759	166	167	565	505
0.76	166	167	566	506
0.761	166	167	568	506
0.762	166	167	569	506
0.763	166	167	569	506
0.764	166	167	570	506
0.765	166	167	571	507
0.766	166	167	571	507
0.767	166	167	572	507
0.768	166	167	572	508
0.769	166	167	572	508
0.77	166	167	572	508
0.771	166	167	572	509
0.772	166	167	573	509
0.773	166	167	573	509
0.774	166	167	573	510
0.775	166	167	574	510
0.776	166	167	574	510
0.777	166	167	574	511
0.778	166	167	574	511
0.779	166	167	575	511
0.78	166	167	576	512
0.781	166	167	576	512
0.782	166	167	577	512
0.783	166	167	580	512
0.784	166	167	580	513
0.785	166	167	580	514
0.786	166	167	580	514
0.787	166	167	581	516
0.788	166	167	582	516
0.789	166	167	582	517
0.79	166	167	584	517
0.791	166	167	584	517
0.792	166	167	585	518
0.793	166	167	585	518
0.794	166	167	586	518
0.795	166	167	587	518
0.796	166	167	588	519
0.797	166	167	589	519
0.798	166	167	590	521
0.799	166	167	590	522
0.8	166	167	591	522
0.801	166	167	593	522
0.802	166	167	593	522
0.803	166	167	595	523
0.804	166	167	595	523
0.805	166	167	596	523
0.806	166	167	596	523
0.807	166	167	597	523
0.808	167	167	597	524
0.809	167	167	599	525
0.81	167	167	599	526
0.811	167	167	600	527
0.812	167	167	601	527
0.813	167	167	603	527
0.814	167	167	603	527
0.815	167	167	603	527
0.816	167	167	604	528
0.817	167	167	604	528
0.818	167	167	606	529
0.819	167	167	606	529
0.82	167	167	608	530
0.821	167	167	608	530
0.822	167	167	610	531
0.823	167	167	610	531
0.824	167	167	611	532
0.825	167	167	611	532
0.826	167	167	612	533
0.827	167	167	615	533
0.828	167	167	615	534
0.829	167	167	616	535
0.83	167	167	616	535
0.831	167	167	617	535
0.832	167	167	617	537
0.833	167	167	617	537
0.834	167	167	618	537
0.835	167	167	620	537
0.836	167	167	621	538
0.837	167	167	621	538
0.838	167	167	622	539
0.839	167	167	622	539
0.84	167	167	623	539
0.841	167	167	623	541
0.842	167	167	624	541
0.843	167	167	625	543
0.844	167	167	628	543
0.845	167	167	628	544
0.846	167	167	629	544
0.847	167	167	630	544
0.848	167	167	631	545
0.849	167	167	631	545
0.85	167	167	634	545
0.851	167	167	634	546
0.852	167	167	636	546
0.853	167	167	637	547
0.854	167	167	642	547
0.855	167	167	643	547
0.856	167	167	646	547
0.857	167	167	647	547
0.858	167	167	648	548
0.859	167	167	650	548
0.86	167	167	650	549
0.861	167	167	650	550
0.862	167	167	651	551
0.863	167	167	652	551
0.864	168	167	654	552
0.865	168	167	655	552
0.866	168	167	655	553
0.867	168	167	657	553
0.868	168	167	658	554
0.869	168	167	658	556
0.87	168	167	661	556
0.871	168	167	662	556
0.872	168	167	662	557
0.873	168	167	663	557
0.874	168	167	664	558
0.875	168	167	665	560
0.876	168	167	665	560
0.877	168	167	666	560
0.878	168	167	669	561
0.879	168	167	671	562
0.88	168	167	676	563
0.881	168	167	676	563
0.882	169	167	680	563
0.883	169	167	682	563
0.884	169	167	683	564
0.885	169	167	685	564
0.886	169	167	685	566
0.887	169	167	687	566
0.888	169	167	687	566
0.889	169	167	695	567
0.89	169	167	701	569
0.891	170	167	702	570
0.892	175	167	702	571
0.893	176	167	703	572
0.894	180	167	703	572
0.895	181	167	704	572
0.896	181	167	707	573
0.897	181	167	709	573
0.898	182	167	709	574
0.899	182	167	710	574
0.9	182	167	710	575
0.901	182	167	710	576
0.902	182	167	711	579
0.903	182	167	715	579
0.904	183	167	716	580
0.905	183	167	720	580
0.906	183	167	723	581
0.907	184	167	723	581
0.908	184	167	724	581
0.909	184	167	725	583
0.91	184	167	727	584
0.911	185	167	732	585
0.912	185	167	733	586
0.913	185	167	734	586
0.914	185	167	735	587
0.915	186	167	736	589
0.916	186	167	736	590
0.917	186	167	737	590
0.918	186	167	740	591
0.919	186	167	743	593
0.92	187	167	743	593
0.921	188	167	747	594
0.922	188	167	752	594
0.923	188	167	754	595
0.924	190	167	754	595
0.925	190	167	755	598
0.926	191	167	756	598
0.927	191	167	758	602
0.928	192	167	758	602
0.929	192	167	760	603
0.93	192	167	762	604
0.931	192	167	762	604
0.932	193	167	763	605
0.933	193	167	765	609
0.934	193	167	765	610
0.935	193	167	765	617
0.936	194	167	767	620
0.937	194	167	768	620
0.938	196	167	769	621
0.939	196	167	770	629
0.94	196	167	772	631
0.941	196	167	774	631
0.942	197	167	778	633
0.943	197	167	787	635
0.944	200	167	789	641
0.945	205	167	789	643
0.946	207	167	791	649
0.947	207	167	792	650
0.948	208	167	793	653
0.949	208	167	794	656
0.95	208	167	796	664
0.951	210	167	800	667
0.952	210	167	800	674
0.953	211	167	804	675
0.954	214	167	810	687
0.955	216	167	810	689
0.956	216	167	811	691
0.957	217	167	814	691
0.958	217	167	816	693
0.959	217	167	827	697
0.96	217	167	828	697
0.961	218	167	831	698
0.962	219	167	834	702
0.963	219	167	838	704
0.964	220	167	840	706
0.965	220	167	846	711
0.966	220	167	846	711
0.967	220	167	848	715
0.968	220	167	850	717
0.969	221	167	851	718
0.97	224	167	855	719
0.971	226	167	855	721
0.972	227	167	858	723
0.973	228	167	878	725
0.974	234	167	880	728
0.975	235	167	884	728
0.976	244	167	902	738
0.977	252	167	910	747
0.978	267	167	914	751
0.979	268	167	921	751
0.98	268	167	923	752
0.981	269	167	930	761
0.982	269	167	935	763
0.983	270	167	938	765
0.984	270	167	942	769
0.985	271	167	948	802
0.986	271	167	948	808
0.987	272	167	951	819
0.988	273	167	955	820
0.989	273	167	961	820
0.99	274	167	964	820
0.991	275	167	967	822
0.992	282	167	982	823
0.993	285	167	988	830
0.994	290	167	1008	848
0.995	293	167	1036	878
0.996	298	167	1051	891
0.997	326	167	1084	901
0.998	336	167	1153	910
0.999	416	167	1157	935
1	591	167	1161	947


==> tlb.txt <==
x	y
2048	0.138
4096	0.153
6144	0.173
8192	0.186
10240	0.201
12288	0.22
14336	0.237
16384	0.252
18432	0.267
20480	0.284
22528	0.302
24576	0.318
26624	0.335
28672	0.349
30720	0.366
32768	0.385
34816	0.396
36864	0.416
38912	0.429
40960	0.446
43008	0.462
45056	0.478
47104	0.495
49152	0.51
51200	0.528
53248	0.544
55296	0.561
57344	0.579
59392	0.876
61440	1.861
63488	2.015
65536	2.283
67584	2.049
69632	2.313
71680	2.079
73728	2.098
75776	2.11
77824	2.377
79872	2.146
81920	2.162
83968	2.177
86016	2.189
88064	2.446
90112	2.221
92160	2.239
94208	2.509
96256	2.522
98304	2.563
100352	2.303
102400	2.368
104448	2.337
106496	2.605
108544	2.371
110592	2.657
112640	2.654
114688	2.414
116736	2.484
118784	2.717
120832	2.517
122880	2.479
124928	2.825
126976	3.992
129024	4.43
131072	4.186
133120	4.21
135168	4.245
137216	4.256
139264	4.302
141312	4.524
143360	4.303
145408	4.297
147456	4.32
149504	4.332
151552	4.392
153600	4.387
155648	4.404
157696	4.402
159744	4.433
161792	4.457
163840	4.445
165888	4.478
167936	4.496
169984	4.512
172032	4.261
174080	4.529
176128	4.796
178176	4.563
180224	4.686
182272	4.638
184320	4.608
186368	4.705
188416	4.633
190464	4.679
192512	5.645
194560	6.072
196608	6.08
198656	6.101
200704	6.128
202752	6.386
204800	6.406
206848	6.268
208896	6.286
210944	6.444
212992	6.211
215040	6.478
217088	6.351
219136	6.275
221184	6.297
223232	6.287
225280	6.618
227328	6.576
229376	6.362
231424	6.44
233472	6.364
235520	6.825
237568	6.863
239616	6.524
241664	6.681
243712	6.707
245760	6.663
247808	6.487
249856	6.498
251904	6.528
253952	6.788
256000	7.082
258048	7.785
260096	8.816
262144	8.229
264192	8.251
266240	8.265
268288	8.274
270336	8.298
272384	8.303
274432	8.324
276480	8.344
278528	8.396
280576	8.382
282624	8.39
284672	8.406
286720	8.419
288768	8.495
290816	8.45
292864	8.469
294912	8.487
296960	8.736
299008	8.525
301056	8.536
303104	8.551
305152	8.56
307200	8.577
309248	8.603
311296	8.612
313344	8.622
315392	8.647
317440	8.687
319488	8.678
321536	8.98
323584	9.928
325632	10.332
327680	10.13
329728	10.159
331776	10.171
333824	10.425
335872	10.244
337920	10.219
339968	10.483
342016	10.242
344064	10.261
346112	10.365
348160	10.3
350208	10.924
352256	10.325
354304	10.58
356352	10.361
358400	10.381
360448	10.821
362496	10.417
364544	10.618
366592	10.435
368640	10.458
370688	10.473
372736	10.493
374784	10.736
376832	10.749
378880	10.542
380928	10.792
382976	10.663
385024	10.809
387072	10.876
389120	11.632
391168	12.352
393216	12.282
395264	12.285
397312	12.307
399360	13.218
401408	12.334
403456	12.365
405504	12.148
407552	12.391
409600	12.41
411648	12.416
413696	12.44
415744	12.442
417792	12.72
419840	12.748
421888	12.491
423936	12.723
425984	12.534
428032	13.386
430080	12.34
432128	12.58
434176	12.803
436224	12.683
438272	12.637
440320	12.656
442368	12.665
444416	12.69
446464	12.713
448512	13.674
450560	12.72
452608	13.248
454656	13.966


==> ycsb-coffers-50-HGETALL.txt <==
x	HGETALL
100	1.412
200	1.531
300	1.493
400	1.492
500	1.561
600	2.407
700	1.508
800	1.48
900	1.548
1000	1.736
1100	1.54
1200	1.452
1300	1.488
1400	1.49
1500	1.54
1600	1.486
1700	1.613
1800	1.612
1900	2.187
2000	2.243
2100	2.001
2200	1.748
2300	1.65
2400	1.68
2500	1.639
2600	1.895
2700	1.735
2800	3.249
2900	10


==> ycsb-coffers-50-HMSET.txt <==
x	HMSET
100	1.775
200	1.871
300	1.74
400	1.704
500	1.864
600	1.836
700	2.042
800	1.827
900	1.947
1000	2.515
1100	2.173
1200	2.008
1300	2.263
1400	2.379
1500	6.679
1600	10


==> ycsb-coffers-50-ZADD.txt <==
x	ZADD
100	1.444
200	1.497
300	1.518
400	1.556
500	1.583
600	1.545
700	1.558
800	1.549
900	1.489
1000	1.529
1100	1.516
1200	1.539
1300	1.554
1400	1.516
1500	1.486
1600	1.489
1700	10


==> ycsb-coffers-50-ZRANGEBYSCORE.txt <==
x	ZRANGEBYSCORE
100	1.707
200	1.675
300	1.692
400	1.617
500	1.774
600	1.644
700	1.684
800	1.695
900	1.681
1000	1.981
1100	1.691
1200	1.646
1300	1.803
1400	1.746
1500	1.714
1600	1.639
1700	1.849
1800	2.741
1900	3.061
2000	2.969
2100	3.129
2200	10


==> ycsb-coffers-50.txt <==
x	HGETALL	ZRANGEBYSCORE	HMSET	ZADD
100	1.412	1.707	1.775	1.444
200	1.531	1.675	1.871	1.497
300	1.493	1.692	1.74	1.518
400	1.492	1.617	1.704	1.556
500	1.561	1.774	1.864	1.583
600	2.407	1.644	1.836	1.545
700	1.508	1.684	2.042	1.558
800	1.48	1.695	1.827	1.549
900	1.548	1.681	1.947	1.489
1000	1.736	1.981	2.515	1.529
1100	1.54	1.691	2.173	1.516
1200	1.452	1.646	2.008	1.539
1300	1.488	1.803	2.263	1.554
1400	1.49	1.746	2.379	1.516
1500	1.54	1.714	6.679	1.486
1600	1.486	1.639	289.791	1.489
1700	1.613	1.849	350.207	1.627
1800	1.612	2.741	691.711	1.85
1900	2.187	3.061	981.503	2.117
2000	2.243	2.969	1122.303	2.157
2100	2.001	3.129	1256.447	2.341
2200	1.748	167.551	1439.743	2.079
2300	1.65	417.791	1635.327	1.664
2400	1.68	442.111	1693.695	1.66
2500	1.639	637.439	1912.831	1.742
2600	1.895	1069.055	1970.175	1.824
2700	1.735	937.983	2207.743	2.297
2800	3.249	1468.415	2164.735	3.095
2900	447.743	1463.295	2258.943	2.541
3000	573.951	1429.503	2367.487	222.463
3100	477.183	1440.767	2449.407	801.791
3200	387.327	1662.975	2549.759	551.423
3300	428.287	1489.919	2658.303	830.975
3400	1241.087	1766.399	2750.463	677.887
3500	954.367	1869.823	2799.615	1044.991
3600	1471.487	2375.679	2822.143	1904.639
3700	1471.487	2412.543	2324.479	1464.319
3800	1637.375	2115.583	3004.415	1375.231
3900	1746.943	2158.591	3061.759	1373.183
4000	1844.223	2842.623	3102.719	1268.735



==> ycsb-coffers-95-HGETALL.txt <==
x	HGETALL
100	2.311
200	2.433
300	2.341
400	2.423
500	2.411
600	3.741
700	2.423
800	2.257
900	2.441
1000	2.831
1100	2.553
1200	2.311
1300	2.347
1400	2.401
1500	2.599
1600	2.639
1700	2.719
1800	2.667
1900	3.659
2000	3.947
2100	3.431
2200	2.721
2400	3.057
2500	2.767
2600	10


==> ycsb-coffers-95-HMSET.txt <==
x	HMSET
100	2.701
200	2.597
300	2.679
400	2.763
500	3.017
600	2.815
700	3.231
800	2.857
900	3.191
1000	4.539
1100	3.831
1200	10


==> ycsb-coffers-95-ZADD.txt <==
x	ZADD
100	2.291
200	2.323
300	2.347
400	2.311
500	2.201
600	2.357
700	2.327
800	2.351
900	2.445
1000	2.433
1100	2.587
1200	2.311
1300	2.833
1400	2.573
1500	2.521
1600	2.559
1700	2.701
1800	3.219
1900	3.407
2000	3.525
2100	3.787
2200	3.297
2300	3.053
2400	3.427
2500	3.605
2600	2.959
2700	10


==> ycsb-coffers-95-ZRANGEBYSCORE.txt <==
x	ZRANGEBYSCORE
100	2.461
200	2.313
300	2.215
400	2.281
500	2.591
600	2.549
700	2.659
800	2.331
900	2.553
1000	3.017
1100	2.585
1200	2.577
1300	2.729
1400	2.581
1500	2.847
1600	2.659
1700	3.567
1800	10


==> ycsb-coffers-95.txt <==
x	HGETALL	ZRANGEBYSCORE	HMSET	ZADD
100	2.311	2.461	2.701	2.291
200	2.433	2.313	2.597	2.323
300	2.341	2.215	2.679	2.347
400	2.423	2.281	2.763	2.311
500	2.411	2.591	3.017	2.201
600	3.741	2.549	2.815	2.357
700	2.423	2.659	3.231	2.327
800	2.257	2.331	2.857	2.351
900	2.441	2.553	3.191	2.445
1000	2.831	3.017	4.539	2.433
1100	2.553	2.585	3.831	2.587
1200	2.311	2.577	12.207	2.311
1300	2.347	2.729	26.783	2.833
1400	2.401	2.581	37.183	2.573
1500	2.599	2.847	51.583	2.521
1600	2.639	2.659	464.639	2.559
1700	2.719	3.567	665.599	2.701
1800	2.667	32.511	1326.079	3.219
1900	3.659	143.231	1873.919	3.407
2000	3.947	45.119	2121.727	3.525
2100	3.431	77.375	2387.967	3.787
2200	2.721	340.479	2664.447	3.297
2300	6.203	642.047	3104.767	3.053
2400	3.057	926.719	3260.415	3.427
2500	2.767	1189.887	3602.431	3.605
2600	14.871	1933.311	3753.983	2.959
2700	26.623	2254.847	4005.887	53.567
2800	116.287	2570.239	4147.199	48.703
2900	543.743	2848.767	4345.855	69.119
3000	677.887	2641.919	4530.175	959.487
3100	862.719	2848.767	4673.535	1592.319
3200	673.279	3119.103	4784.127	1055.743
3300	1374.207	2947.071	5021.695	1242.111
3400	2336.767	3444.735	5242.879	1219.583
3500	2265.087	3551.231	5267.455	2228.223
3600	2768.895	4349.951	5312.511	3162.111
3700	2932.735	4231.167	4988.927	2936.831
3800	3059.711	4110.335	5730.303	2621.439
3900	3303.423	4198.399	5754.879	2404.351
4000	3469.311	4816.895	5898.239	2420.735


==> ycsb-dockers-50-HGETALL.txt <==
x	HGETALL
100	1.709
200	1.757
300	1.748
400	1.758
500	1.784
600	1.754
700	1.766
800	1.764
900	1.854
1000	2.081
1100	1.734
1200	1.757
1300	1.911
1400	1.743
1500	1.863
1600	1.89
1700	2.113
1800	4.187
1900	4.335
2000	10


==> ycsb-dockers-50-HMSET.txt <==
x	HMSET
100	2.329
200	2.395
300	2.255
400	2.205
500	2.465
600	2.401
700	2.695
800	2.255
900	2.749
1000	3.441
1100	3.717
1200	10


==> ycsb-dockers-50-ZADD.txt <==
x	ZADD
100	1.768
200	1.753
300	1.698
400	1.635
500	1.743
600	1.792
700	1.886
800	1.746
900	1.972
1000	2.269
1100	2.125
1200	2.083
1300	2.055
1400	2.269
1500	2.391
1600	2.291
1700	2.377
1800	2.565
1900	3.105
2000	10


==> ycsb-dockers-50-ZRANGEBYSCORE.txt <==
x	ZRANGEBYSCORE
100	2.009
200	1.997
300	1.993
400	2.005
500	2.079
600	2.147
700	2.299
800	2.091
900	2.585
1000	2.643
1100	2.691
1200	2.649
1300	2.939
1400	3.559
1500	10


==> ycsb-dockers-50.txt <==
x	HGETALL	ZRANGEBYSCORE	HMSET	ZADD				
100	1.709	2.009	2.329	1.768
200	1.757	1.997	2.395	1.753
300	1.748	1.993	2.255	1.698
400	1.758	2.005	2.205	1.635
500	1.784	2.079	2.465	1.743
600	1.754	2.147	2.401	1.792
700	1.766	2.299	2.695	1.886
800	1.764	2.091	2.255	1.746
900	1.854	2.585	2.749	1.972
1000	2.081	2.643	3.441	2.269
1100	1.734	2.691	3.717	2.125
1200	1.757	2.649	156.671	2.083
1300	1.911	2.939	583.167	2.055
1400	1.743	3.559	854.527	2.269
1500	1.863	231.679	1161.215	2.391
1600	1.89	510.975	1343.487	2.291
1700	2.113	1141.759	1546.239	2.377
1800	4.187	1585.151	1724.415	2.565
1900	4.335	1672.191	1899.519	3.105
2000	193.407	1801.215	2044.927	25.231
2100	419.327	1813.503	2144.255	359.679
2200	618.495	1998.847	2322.431	646.143
2300	1358.847	2279.423	2443.263	711.679
2400	1165.311	2437.119	2643.967	847.359
2500	1608.703	2590.719	2856.959	1043.967
2600	1106.943	2463.743	2732.031	1377.279
2700	1727.487	2463.743	2815.999	1313.791
2800	1470.463	2686.975	2938.879	1448.959
2900	2134.015	2768.895	2955.263	1581.055
3000	1786.879	2592.767	3026.943	1686.527
3100	1874.943	2543.615	3268.607	1833.983
3200	1951.743	3237.887	3160.063	1932.287
3300	2531.327	2811.903	3178.495	1979.391
3400	2168.831	2795.519	3301.375	2083.839
3500	2469.887	3051.519	3321.855	2207.743
3600	2357.247	3002.367	3346.431	2260.991
3700	2566.143	3037.183	3778.559	2607.103
3800	2848.767	3057.663	3440.639	2396.159
3900	2779.135	3147.775	3526.655	2482.175
4000	2650.111	3176.447	3579.903	2531.327


==> ycsb-dockers-95-HGETALL.txt <==
x	HGETALL
100	2.469
200	2.423
300	2.527
400	2.369
500	2.641
600	2.465
700	2.757
800	2.357
900	2.741
1000	3.221
1100	2.681
1200	2.637
1300	2.701
1400	2.835
1500	2.899
1600	3.027
1700	3.407
1800	10


==> ycsb-dockers-95-HMSET.txt <==
x	HMSET
100	4.419
200	4.407
300	4.375
400	4.263
500	4.527
600	4.539
700	4.739
800	4.783
900	5.143
1000	5.999
1100	8.155
1200	10


==> ycsb-dockers-95-ZADD.txt <==
x	ZADD
100	3.847
200	3.671
300	3.599
400	3.483
500	3.677
600	3.961
700	3.935
800	4.063
900	4.239
1000	4.283
1100	4.451
1200	4.511
1300	4.467
1400	4.511
1500	4.687
1600	4.771
1700	4.799
1800	5.091
1900	5.147
2000	10


==> ycsb-dockers-95-ZRANGEBYSCORE.txt <==
x	ZRANGEBYSCORE
100	3.979
200	3.807
300	3.921
400	3.969
500	4.239
600	4.379
700	4.251
800	4.515
900	4.791
1000	4.683
1100	4.879
1200	5.103
1300	5.367
1400	6.891
1500	10


==> ycsb-dockers-95.txt <==
x	HGETALL	ZRANGEBYSCORE	HMSET	ZADD
100	2.469	3.979	4.419	3.847
200	2.423	3.807	4.407	3.671
300	2.527	3.921	4.375	3.599
400	2.369	3.969	4.263	3.483
500	2.641	4.239	4.527	3.677
600	2.465	4.379	4.539	3.961
700	2.757	4.251	4.739	3.935
800	2.357	4.515	4.783	4.063
900	2.741	4.791	5.143	4.239
1000	3.221	4.683	5.999	4.283
1100	2.681	4.879	8.155	4.451
1200	2.637	5.103	262.015	4.511
1300	2.701	5.367	1063.935	4.467
1400	2.835	6.891	1603.583	4.511
1500	2.899	421.119	2211.839	4.687
1600	3.027	963.071	2605.055	4.771
1700	3.407	2051.071	2981.887	4.799
1800	82.175	2846.719	3330.047	5.091
1900	31.823	3219.455	3760.127	5.147
2000	364.287	3274.751	3883.007	67.647
2100	800.255	3477.503	4198.399	829.439
2200	1173.503	3790.847	4411.391	1168.383
2300	2072.575	4321.279	4673.535	1316.863
2400	2207.743	4509.695	4927.487	1657.855
2500	3178.495	4706.303	5251.071	1967.103
2600	2226.175	4468.735	5296.127	2412.543
2700	2934.783	4800.511	5451.775	2502.655
2800	3121.151	5201.919	5554.175	2758.655
2900	3796.991	5058.559	5648.383	3016.703
3000	3389.439	4997.119	5791.743	3205.119
3100	3575.807	5275.647	5992.447	3459.071
3200	3772.415	5902.335	6004.735	3655.679
3300	4325.375	5349.375	6098.943	3788.799
3400	4175.871	5578.751	6238.207	3954.687
3500	4870.143	5738.495	6311.935	4161.535
3600	4411.391	5709.823	6418.431	4276.223
3700	5136.383	5808.127	6692.863	4816.895
3800	5038.079	5980.159	6561.791	4558.847
3900	5271.551	5980.159	6655.999	4694.015
4000	5259.263	6078.463	6737.919	4804.607

